"Lossless" Compression of Deep Neural Networks: A High-dimensional Neural Tangent Kernel Approach

Modern deep neural networks (DNNs) are extremely powerful; however, this comes at the price of increased depth and having more parameters per layer, making their training and inference more computationally challenging. In an attempt to address this key limitation, efforts have been devoted to the compression (e.g., sparsification and/or quantization) of these large-scale machine learning models, so that they can be deployed on low-power IoT devices. In this paper, building upon recent advances in neural tangent kernel (NTK) and random matrix theory (RMT), we provide a novel compression approach to wide and fully-connected \emph{deep} neural nets. Specifically, we demonstrate that in the high-dimensional regime where the number of data points $n$ and their dimension $p$ are both large, and under a Gaussian mixture model for the data, there exists \emph{asymptotic spectral equivalence} between the NTK matrices for a large family of DNN models. This theoretical result enables "lossless" compression of a given DNN to be performed, in the sense that the compressed network yields asymptotically the same NTK as the original (dense and unquantized) network, with its weights and activations taking values \emph{only} in $\{ 0, \pm 1 \}$ up to a scaling. Experiments on both synthetic and real-world data are conducted to support the advantages of the proposed compression scheme, with code available at \url{https://github.com/Model-Compression/Lossless_Compression}.

==> eigenvector_bernuli_K.txt <==
0 -0.01885110270183099
1 -0.01295968885856528
2 -0.01757093957504836
3 -0.02810884409664833
4 -0.01598351644808541
5 -0.02702271662171379
6 -0.01415288392989850
7 -0.02857773293791029
8 0.006166589658778385
9 -0.01905521776005953
10 -0.02858491479235552
11 -0.03375523903480606
12 -0.01879929118957708
13 -0.02518346995655357
14 -0.00499186057768340
15 -0.01421300344648232
16 -0.00606003934625835
17 -0.01669300198450580
18 -0.00358354429054602
19 -0.01293833980373984
20 0.000303949904588161
21 -0.03058777399015115
22 -0.01474236230602501
23 -0.02057441535062887
24 -0.01508837768881705
25 -0.01917663345273627
26 -0.00198984045791933
27 0.000153222873683640
28 -0.00459108136742023
29 -0.00792101783998997
30 -0.00877780761910102
31 -0.00692237538867634
32 0.007195982593751257
33 -0.00269308320591056
34 -0.0071820442637573
35 -0.01063022639753056
36 -0.03220007357742122
37 -0.01444187582622844
38 -0.00377097052758303
39 -0.01894544928495582
40 -0.01325570851722933
41 -0.02455107935755283
42 -0.01360762492627776
43 -0.02077505129964526
44 -0.01613950734806077
45 -0.00815937902551956
46 -0.02322854082352063
47 -0.00931545389863953
48 -0.00956504032887351
49 -0.00587224330134079
50 -0.00614208770896740
51 -0.02171849492105779
52 -0.00603299839985777
53 -0.00377985290849678
54 -0.01745710878255536
55 -0.0220627271471043
56 0.002368643689657813
57 -0.01400706805020230
58 0.004885553940201901
59 -0.01697026161599574
60 -0.02309423988503315
61 -0.01417360187031835
62 -0.00662393244967703
63 -0.00390243200590892
64 -0.02093604961195036
65 -0.0222538611957862
66 -0.01551244630225826
67 -0.01276048448164471
68 0.005486809124748455
69 -0.01093412628294400
70 -0.02877616110375351
71 -0.02206567460762541
72 -0.02141151412740718
73 -0.02613542681411834
74 -0.01149605218898074
75 -0.02710179996319511
76 -0.01573161169024636
77 -0.01815283019081353
78 -0.01465286743555473
79 -0.01336943488759762
80 -0.00231123927867450
81 -0.00749473427523880
82 -0.01379540681698727
83 -0.00540954384224786
84 -0.00952858704231127
85 -0.01509225602865748
86 -0.02725785415393868
87 -0.02691063273367789
88 -0.01111263953532612
89 -0.01298323272070767
90 -0.00989585916048493
91 -0.01530042790727742
92 -0.01221830006989917
93 -0.01960614825264466
94 -0.02003644222047644
95 -0.02611607680851325
96 -0.02179156651967227
97 -0.01886713060270481
98 -0.00246111091680579
99 -0.01868295876561353
100 -0.01329879297299866
101 -0.02388536672981717
102 -0.01516753481584672
103 -0.01716068001005262
104 -0.00733762687144664
105 -0.01447933065207234
106 -0.01562433499121876
107 -0.01949543242023582
108 -0.02187066004314300
109 -0.02178424771289814
110 -0.01422106844779496
111 -0.02365992942313632
112 -0.01067641191184418
113 -0.00159048105434337
114 -0.00635577386396891
115 -0.01502462313732175
116 0.006358345585061805
117 -0.01386332981895958
118 -0.00824704225469864
119 -0.01360933066800343
120 -0.01295457046966366
121 -0.0135739648903268
122 -0.01582856440852813
123 -0.00870883760852604
124 -0.01507289970379197
125 -0.01510582084626005
126 -0.0220419937999006
127 -0.00652359065981867
128 -0.02751121245680371
129 -0.00259177072708917
130 -0.02321754428527156
131 -0.01745001944487428
132 -0.02674863812191044
133 0.003574896683966854
134 -0.02162347929407795
135 -0.01391088678751448
136 -0.01337547428631779
137 -0.01397774741295439
138 -0.00224871036188681
139 -0.00399715454611558
140 -0.00828046905799466
141 -0.01900479330659460
142 -0.02083977265426223
143 -0.02034799134481567
144 -0.01893254666214717
145 -0.02258374382681714
146 -0.01601050436997119
147 0.010104863825138638
148 -0.01637203896817705
149 -0.01708127742633173
150 -0.03005313430621097
151 -0.03377443860514516
152 -0.01438230787604306
153 -0.02920907457875532
154 -0.00414456327704682
155 -0.03339177144492909
156 -0.02915278776409754
157 -0.00271960151713159
158 -0.02213652001900072
159 -0.03028732863953808
160 -0.00977239673495749
161 -0.02021464872375316
162 -0.01103312778172044
163 -0.02419367725591072
164 -0.01403215522612034
165 -0.01981604177531753
166 -0.01538006290589400
167 -0.02031029243277526
168 -0.01533188247799899
169 -0.02669482431121556
170 -0.02387190370837572
171 -0.01193279438623378
172 -0.02356739641407653
173 -0.02367012520090225
174 -0.01305204981920685
175 -0.00893286526365954
176 -0.00303658593742173
177 -0.00106235924942134
178 -0.0286141763962524
179 -0.02067379067623171
180 -0.03290065423532361
181 -0.01026025549884806
182 -0.00880237445749124
183 -0.00807545173549786
184 -0.00165654691242795
185 -0.02263949097502857
186 -0.02334534315059179
187 -0.01325921928726003
188 -0.01861085142981674
189 -0.00933230949094669
190 -0.02370093311065501
191 -0.02034573715074530
192 -0.01352532046972832
193 0.008703954158564245
194 -0.01203137437599577
195 -0.02599851459550720
196 -0.00203372518974341
197 -0.01967512687862349
198 -0.01038510560030302
199 -0.01996208897855217
200 -0.02744168818811539
201 -0.01508439707883217
202 -0.01819891418653601
203 -0.03384175887229179
204 -0.02943054496809434
205 -0.02504162005283094
206 -0.02981834355062919
207 -0.02419732073533133
208 -0.01101410099146713
209 -0.01244555104329447
210 -0.02052330953589951
211 -0.01067646458518821
212 -0.02269772085772095
213 -0.02632043280789511
214 -0.00931451579626736
215 -0.01000953308981372
216 -0.01443663243313093
217 -0.01087198221303117
218 -0.00515458477112211
219 -0.01617882332643407
220 -0.02112802698873751
221 -0.01604684322611757
222 -0.0297200189551013
223 -0.01117933643154714
224 -0.02416065526254115
225 -0.01228208431378522
226 -0.01572072177662949
227 -0.01851598897125795
228 -0.01671246085507406
229 0.000474881614537613
230 -0.01031147015993571
231 -0.01478652915008667
232 -0.00500084952684265
233 -0.00336277320356793
234 -0.01436226486009750
235 -0.01854952953620355
236 -0.02786345379456002
237 0.002051134465150176
238 -0.01900352731276744
239 -0.02423874942687419
240 -0.00960234514998285
241 -0.02238055675636624
242 -0.01533700543955503
243 -0.02438859987851930
244 -0.00976845983605041
245 -0.01392120787262690
246 -0.00526502982732442
247 -0.00247704195737775
248 -0.01718005969300168
249 -0.01471150135595674
250 -0.01686157413016978
251 -0.02136310492205032
252 0.007702424919163636
253 -0.02546414844390077
254 -0.01459962942442962
255 -0.01687964059392488
256 -0.02480578192943475
257 -0.01137609247130197
258 -0.02806103945078376
259 -0.00729593469570933
260 -0.01166897812485726
261 -0.03694806122907171
262 -0.0170756887232794
263 -0.01535499886261690
264 -0.00100111065423275
265 -0.01253334297902746
266 -0.03704405966709676
267 -0.00802893209811417
268 -0.01488821960297624
269 -0.01182571795844700
270 -0.01995743538095340
271 -0.01906259861398984
272 -0.00926215014392711
273 -0.01424154253784331
274 -0.01597905947723867
275 -0.01569159130031928
276 -0.00677201365379019
277 -0.02450494804037323
278 -0.01836278344097658
279 -0.01662129894908589
280 -0.01608754742521995
281 -0.02459455215882308
282 -0.02138114137725074
283 -0.0154112180081346
284 -0.01979695737025098
285 -0.00840989114134240
286 -0.02617288910033623
287 -0.03405486646794218
288 -0.00617070131140693
289 -0.03022600178727112
290 -0.01066621886451081
291 -0.02375421070404435
292 -0.01237079470848735
293 -0.01792824779191081
294 -0.02473566733244161
295 -0.02070417796305504
296 -0.01287518900611326
297 -0.01462114782934162
298 -0.01684891858029708
299 -0.00141055267389129
300 -0.0256992725382912
301 -0.02340348936645452
302 -0.02812482073281562
303 -0.01836761668258299
304 -0.0231220137317625
305 -0.02597537816710765
306 -0.00700795269986982
307 -0.01984184346624484
308 -0.02065071579409485
309 -0.02037191127353573
310 -0.01350267716413332
311 -0.01396839370823453
312 -0.01086217552364268
313 -0.01414756114714933
314 -0.01729086216264666
315 -0.02995146773105709
316 -0.00725191811073931
317 -0.02497688344890490
318 -0.00647481407561652
319 -0.01380359405821144
320 -0.01164673249191297
321 -0.00660152461470565
322 0.004102869242827699
323 -0.01387124380778340
324 -0.02126512782411904
325 -0.00461330430718174
326 -0.02689179243590114
327 -0.02391810971439194
328 -0.02237409999348243
329 -0.01988046677588425
330 -0.02727043372694622
331 -0.00490440291303447
332 -0.00158789246615976
333 -0.00648196843682080
334 -0.01819613481031981
335 -0.01952062771807007
336 -0.01433368656363676
337 -0.00864927155017315
338 -0.02465945482671614
339 -0.00386697282105879
340 -0.02177748948775333
341 -0.00228930355692052
342 -0.01322189433578805
343 -0.02308660247792393
344 -0.01194816694103695
345 -0.02349264106377053
346 0.007039786814972929
347 -0.02203864255545776
348 -0.01509535772134384
349 -0.01847213077509604
350 -0.00780377544142105
351 -0.03180312760625769
352 -0.01123137889546934
353 -0.00529343418605528
354 -0.00593270620035111
355 -0.00795558765290369
356 -0.01106925775885733
357 -0.00267261522680300
358 -0.02007869812455008
359 -0.01211125799525554
360 -0.01337731527045683
361 -0.01754644455657563
362 -0.02179749649465982
363 -0.02315052951311113
364 -0.00628987960735841
365 -0.02358922225765837
366 -0.00642764182612182
367 -0.00668341992592744
368 -0.02039784545243622
369 0.003531980015233467
370 -0.01870421183774095
371 -0.00101405181062469
372 -0.02089296600550865
373 -0.01902576679044877
374 -0.01151887798865418
375 -0.01995647243976832
376 -0.02277857150758983
377 -0.02353304860161554
378 -0.01210553369525556
379 -0.02816203853395238
380 -0.00935957771310334
381 -0.02770920970200119
382 -0.00533216711452860
383 -0.00852183077011431
384 -0.01010627109476016
385 -0.02027756613597814
386 -0.00071760600831262
387 -0.01064946384352049
388 -0.01041623683133786
389 0.007724282447630106
390 -0.01139037097873301
391 -0.00636913393679503
392 -0.01073906182332451
393 -0.00915736542704580
394 -0.00517133628094302
395 -0.00930081627087490
396 -0.01588806954683130
397 -0.00239411034473262
398 -0.00666282097108734
399 -0.01712850014882081
400 -0.00268920137017353
401 -0.00438173123046452
402 -0.01605151811657864
403 -0.00670148705144234
404 -0.01228326179441804
405 -0.02940575801131488
406 -0.02103927608105593
407 -0.0182202900683608
408 -0.02111659921900634
409 -0.01403386028401333
410 -0.01740188403660968
411 -0.01802792451661723
412 -0.01744684620315944
413 -0.02407811080756693
414 -0.01187641656999096
415 -0.00651848798117497
416 -0.01316500275461868
417 -0.01998103153958729
418 -0.01478429573823357
419 -0.03417737994984787
420 -0.03093352342368997
421 -0.01877029636391359
422 -0.01442125209467371
423 -0.02241858267782023
424 -0.00838536091829371
425 -0.02462273698027612
426 -0.01243063930960525
427 -0.00657357228866382
428 -0.01321844182157260
429 -0.01217390876356441
430 -0.01315551506831338
431 -0.02842590488959357
432 -0.0294042133398497
433 -0.02315417497082332
434 -0.02007705629940773
435 -0.00398225434353036
436 -0.01927729925237061
437 -0.01240502635175949
438 -0.01336174082386735
439 -0.01722840284280287
440 -0.00940778746991008
441 -0.00970719351177175
442 -0.01316813837571998
443 -0.01841036100587530
444 -0.01161647153419490
445 -0.02281575569577676
446 -0.01220117648180728
447 -0.00470648820460637
448 -0.02761991106860838
449 -0.01399075879491450
450 -0.01801190871407377
451 -0.02336345790667536
452 -0.01279192979976326
453 -0.01866226221654099
454 -0.01797181782154777
455 -0.02853434441851929
456 -0.02400385347083194
457 -0.01311352285054129
458 -0.03020984498316644
459 -0.01977345694131233
460 -0.02280124143145465
461 -0.02089111935469684
462 -0.01551235004667496
463 -0.00832692496499030
464 -0.01233691203230742
465 -0.03770623287817418
466 -0.03558117675655696
467 -0.02413233392520961
468 -0.02737144491247968
469 -0.02688089985610554
470 -0.01978301235444377
471 -0.00114579468865921
472 -0.01215263129371707
473 -0.02904068870189701
474 -0.02745874921821767
475 0.000873699736479590
476 -0.00819671120320724
477 -0.01796602177564388
478 -0.0234711541629995
479 -0.01810245137755728
480 0.003174512143492797
481 -0.01438744803380175
482 -0.02279606820485493
483 0.000549818423713268
484 -0.01466288379200224
485 -0.03030008549904854
486 -0.02821917186227221
487 -0.00321379140561462
488 -0.02401244946253767
489 -0.02392791167258691
490 -0.01863868781741391
491 -0.02590414046573341
492 -0.01964292798301647
493 -0.01929533079567400
494 -0.00403337767151724
495 -0.00228149655030123
496 -0.02721822054804385
497 -0.02192452021129787
498 -0.02221796384186690
499 -0.02390169044115573
500 -0.02399987756418336
501 -0.01689689961273532
502 -0.01538293043369212
503 -0.00776100717184537
504 0.001965834121447889
505 -0.01712211959820544
506 -0.02199194483120934
507 -0.01421492402110413
508 0.001266345035046108
509 -0.02358765202065031
510 -0.01265842637666639
511 -0.01081353794604427
512 -0.02098670188913704
513 -0.0214071640918574
514 -0.01520008761920142
515 0.007833432090147606
516 -0.01489367025630403
517 -0.02239292127348728
518 -0.01459395734757969
519 -0.01134180045755511
520 -0.01594088806816315
521 -0.01255063597103727
522 -0.02216474347002693
523 -0.0168277686834756
524 -0.01431025980932999
525 -0.00341784582257423
526 -0.00980496224677109
527 -0.01979868275033728
528 -0.02357897012243017
529 -0.02140520676935853
530 0.000932469623315798
531 -0.01096932249070961
532 -0.00793064445260539
533 -0.03040431328386754
534 0.02416072360621246
535 0.02576416889851615
536 0.02077613037964153
537 0.014558477995660393
538 0.02191243663031745
539 0.012791724606208827
540 0.020076475615211548
541 0.02213410178605664
542 0.005022023150653969
543 0.02608236138035779
544 0.002054934463156718
545 0.01414402864960842
546 0.017702435162315882
547 -0.00490214870753630
548 0.01985930364624492
549 0.017073750121140718
550 0.012100488267822595
551 0.026018860753525584
552 0.00939268923468684
553 0.006256331341804669
554 0.010358980688236284
555 0.023443949186598975
556 0.024092643333019175
557 0.001390345431220447
558 0.025088226347811333
559 0.026267139077901014
560 0.01967169241824414
561 0.012820773019695832
562 0.020136929960865652
563 0.012987773144966292
564 0.014797668056269276
565 0.007134934166797042
566 0.0198544420181639
567 0.015740057054579714
568 0.024236402368659954
569 0.010151054305500269
570 0.000565918252074568
571 0.02882692391949431
572 0.014023711802934323
573 0.027806598908634676
574 0.015315453522601864
575 -0.00035438336754962
576 0.014671404652643223
577 0.013764762195940666
578 0.017861138828991145
579 0.01748927174085146
580 0.018923847937026988
581 0.020337596144617717
582 0.021295628789256265
583 0.0207795134068946
584 0.026677422231680438
585 0.026489492303799773
586 0.017304818973935893
587 0.026709373703710088
588 0.028315781685782478
589 0.028429232958566086
590 0.012664048329861437
591 0.01055888214670612
592 0.013585462091428474
593 0.016638370977316276
594 0.0040184213371474
595 0.018363579376810876
596 0.00929341349802632
597 0.016366693664634915
598 0.012962453623047451
599 0.006819671340866247
600 0.018849280024753293
601 0.012322464842374746
602 0.009083173780658125
603 0.016459474298988464
604 0.009698510631355736
605 0.011442186597107619
606 0.011710292235109991
607 0.012400636811240361
608 0.009188458172791188
609 0.02348380077786506
610 0.015643453896821372
611 0.008351363694283433
612 0.013908945102480646
613 0.027623380462394473
614 0.016310184680116507
615 0.009070779059441009
616 0.02091545173139305
617 0.007021365828831789
618 0.008063394154775338
619 0.01394246410613793
620 0.017813274556642694
621 0.019767332617573505
622 0.013937094539563932
623 0.005760470469663167
624 0.02160148625151166
625 0.01720234755488192
626 0.011956170137338218
627 0.014169732949612204
628 0.013056606125586439
629 0.019015805486601787
630 0.009806328985941144
631 0.014850233641214355
632 0.02177394698274483
633 0.020034672372188356
634 0.013885543872020071
635 0.02377634069605926
636 0.018796065822420747
637 0.018044531873238824
638 0.020771106613157037
639 0.017104566679247462
640 0.021232399054547477
641 0.003959230735024336
642 0.021653044443830788
643 0.012897197496335493
644 0.02634515043705529
645 0.02294152683781739
646 0.010427888796687965
647 0.014329205722522604
648 0.021774635414855206
649 0.002252327322740261
650 0.005242339251455633
651 0.011797645004372788
652 0.01384732416514001
653 0.010757596349212608
654 -0.00270586651822761
655 0.008523804409475137
656 0.010256502266322451
657 0.006117234451289283
658 0.009428020472426434
659 0.026375447411032513
660 0.02054946152105195
661 0.013868283963632731
662 0.02983485611744146
663 0.00997445213561982
664 0.007703580365636199
665 -0.00155025701659462
666 0.02588073314074572
667 0.0136422899800876
668 0.005928530103889202
669 0.022489442701841913
670 0.01448248255267155
671 0.022606059236686682
672 0.008113932734289519
673 0.02438425799580042
674 0.01460218812402328
675 0.01729384812001825
676 0.004419449517694639
677 0.025814149862189287
678 0.006576316679827142
679 0.011286263168198467
680 0.00993673246016634
681 0.007406879354630426
682 0.006920098439454554
683 0.009368856114518735
684 0.004991912004668077
685 0.000446786850311401
686 0.028706312836548876
687 0.01142680769879704
688 0.024324664446334375
689 0.001090309228516311
690 0.01858822762425921
691 0.008805114679521988
692 0.013265560103975444
693 0.021268393831928467
694 0.023289154975083666
695 0.021746272099957772
696 0.02491164514483902
697 0.031693492175612285
698 0.003052312263074218
699 0.010583099973515956
700 0.004751607725203493
701 0.004234871153985736
702 0.01011838272815721
703 0.014928764834957989
704 0.017990262912006026
705 -0.01278457573581719
706 0.0313345412198010
707 0.03171881957811668
708 0.009802094607003467
709 0.018313295233624606
710 0.022267672028056098
711 0.016889716858222617
712 0.02447125685296353
713 -0.00445906511231591
714 0.02295898527500128
715 0.011210675105425434
716 -0.00576155806961056
717 0.004871179603186358
718 0.015463076196004398
719 0.020504070049240795
720 0.01849547521138717
721 0.01954702157189502
722 0.02020779522781666
723 0.025629440304078654
724 0.01982076839539499
725 0.030943770095650636
726 0.016956479246983097
727 0.03244831548199603
728 0.012561748787043211
729 0.009431750104444846
730 0.015399260395509007
731 0.025706757207040687
732 0.01409025799624129
733 0.022442149589019144
734 0.009621123651625091
735 0.02517778254345828
736 0.016284541646939467
737 0.011779804808989497
738 0.017858303326636158
739 0.017835159382399955
740 0.013267110361881603
741 0.02264802939993308
742 0.012788964022794494
743 0.012538981824251056
744 0.011592353436115563
745 0.031840892037620236
746 0.002868925261104516
747 0.020668958268186054
748 0.022029309124248133
749 -0.00316563784770433
750 0.005952278413488898
751 0.013421550111257086
752 0.022033709707974643
753 0.020740242027258025
754 0.024009273616383435
755 0.022096251003803656
756 -0.00684320962405641
757 0.007798389224902754
758 0.017176566939241567
759 0.019364670994024107
760 0.016703042076115747
761 0.006683468529935655
762 0.023214107309672813
763 0.011153460336123506
764 0.00701825123688429
765 0.005401009275711928
766 0.015018627878136211
767 0.006721172153806393
768 0.014481111465380617
769 0.01463791106867336
770 0.022067517568337656
771 0.01467251535451292
772 0.002364767110749649
773 0.024417608862513283
774 0.008444394445386083
775 0.01042633528761133
776 0.023525098303962988
777 0.008491927527458332
778 0.02198968682131579
779 0.015897477920554407
780 0.006125150934825648
781 -0.00734622744396327
782 0.026914710026064635
783 0.021638569978531672
784 -0.00492767197947320
785 -0.00430728579979837
786 0.001725504312458760
787 0.012325516323435263
788 0.017559679680828406
789 0.02061184557876902
790 0.019022874939393
791 0.007840909888336321
792 0.029000573858808484
793 0.00338826715635257
794 0.01598564008903504
795 0.004271453504838347
796 0.02627515395269761
797 0.012729276514525021
798 0.02094820510217136
799 0.02779999712386072
800 0.016444352780950102
801 0.013425271796291894
802 0.010941385057340753
803 0.015195172905210096
804 0.014500504404736379
805 0.022261265969272182
806 0.005539757099505174
807 0.0254865085010629
808 0.020206571301001685
809 0.022311284770896153
810 0.007873257937599572
811 0.020983127458152114
812 0.013123874447230089
813 0.017297932427146504
814 0.024257321125589874
815 0.02032666002023878
816 0.019611016974496583
817 0.02012683785803291
818 0.016179994009873352
819 0.014301826789382868
820 0.015393825441778926
821 0.004392238893662937
822 0.015214528146992593
823 0.009649496343672025
824 0.014459905150436984
825 0.019581976118903915
826 0.02440354134890131
827 0.003672333863894254
828 0.02495607603658021
829 0.017523477519634654
830 0.010483413568578535
831 0.003769919449396747
832 0.00272791613034094
833 0.006509392899550209
834 0.011833016409136176
835 0.005782225421501484
836 0.01421220029542081
837 0.017076586724589476
838 0.005975499715625831
839 0.017415005135323257
840 0.022871664647757334
841 0.021374976977779143
842 0.011508670489766957
843 0.02103161107410084
844 0.002620215308690613
845 0.009385411565099266
846 -0.00455858169487989
847 0.010327063066044986
848 0.02576169158319573
849 0.018615694208779607
850 0.021792962539438864
851 0.02163795277486798
852 0.024509021033408684
853 0.02595352742366394
854 0.006453223469222425
855 0.016028950352292598
856 0.011693486474164346
857 0.02427139164755928
858 0.017407868239155973
859 0.00983996858121831
860 0.018402160635515415
861 0.022158538395448388
862 0.022623707229869044
863 0.010139094171275627
864 0.011298546856927522
865 0.024044881487598327
866 0.015351446058662531
867 0.012970991902955017
868 0.024219843328647125
869 0.016659777368703665
870 0.023989289743651568
871 0.025567344318567393
872 0.02386170847738847
873 0.02333533524093237
874 0.026846515986150607
875 -0.00324997089860343
876 0.026152466028629973
877 0.02944391651592754
878 0.026423481523275602
879 0.008882819515839049
880 0.027379694425277993
881 0.005974288029703923
882 0.010252317710309185
883 0.006748165176177298
884 0.00588067183099631
885 0.008086937218661005
886 0.013577546074469028
887 0.03140823411640593
888 0.02372225678407085
889 0.001724862600274485
890 0.018404471323558453
891 0.025305679579860723
892 0.009513484968561668
893 0.014108895397826025
894 0.02429057182632471
895 0.024654035823343735
896 0.023820678018999192
897 0.021160159353800254
898 0.005354285906861225
899 0.018722350505586
900 0.01717564186033369
901 0.02291252091653792
902 0.010527894900153798
903 0.022985457291844903
904 0.021835834158524813
905 0.023781253363085255
906 0.009781114407836581
907 0.002028362254281703
908 0.015851099143150714
909 0.03167800828426381
910 0.012711026918659232
911 0.03153244024794538
912 0.01951514484859892
913 0.020292512036197904
914 0.030014896166965736
915 0.020169970337856766
916 0.03137300093509153
917 0.00534809741831533
918 0.016316616495401764
919 0.001051136431620843
920 0.002134380270554114
921 0.003735661045804837
922 0.012414974855191916
923 0.009792058583141382
924 0.01789489593886825
925 0.002262465740313868
926 0.011311700797958487
927 0.005649223083867009
928 0.026049275491416956
929 0.003419270456341129
930 0.02893803849902997
931 0.031243375502810256
932 0.009188361357675963
933 0.0199080147260502
934 0.028545777681133498
935 0.004506543657067737
936 0.00470256916281468
937 0.017241705797064178
938 0.0087510737583614
939 0.009481837226069935
940 0.007902951469199813
941 0.031379408434405065
942 0.016920768421568443
943 0.007770282438002134
944 0.028564826820031645
945 0.002452141209626820
946 0.021553937315462447
947 0.018777050879740145
948 0.021887110562463057
949 0.003586675643413528
950 0.019020372978450717
951 0.005337376125998731
952 0.028128762835659293
953 0.026644185951804226
954 0.0295134945466935
955 0.018106279904824097
956 0.028242376853875227
957 0.014339669297545288
958 0.017230787293456427
959 0.018043414888714623
960 0.00470483589164291
961 0.03227263688975983
962 0.02947680919761129
963 0.023907099627420433
964 0.020242214761871415
965 0.002826562481406812
966 0.008633872830766972
967 0.012601734281139417
968 0.002599122846869144
969 0.026628485552245812
970 0.021945501203538113
971 0.01982413156943412
972 0.001598566196385369
973 0.014971469933728339
974 0.005989726541600343
975 0.01742126471149576
976 0.018098767441713508
977 0.015423756407783087
978 0.006757668194902699
979 0.009266315948356854
980 0.018267856597306904
981 0.014627598097860135
982 0.009456940273831599
983 0.018564593848336017
984 0.013041345585050048
985 0.01172290687772667
986 0.015367345545935865
987 0.02137005326987151
988 0.026266565516421113
989 0.013392674321563512
990 0.007368039739536731
991 -0.00333110400804327
992 0.024105752769055955
993 0.012002424277120166
994 0.001629185939913909
995 0.017970539340382875
996 0.03010863695072579
997 0.010688144955482166
998 0.015216811341044996
999 0.007242025314372239
1000 0.000455040955366391
1001 0.015840363827544696
1002 0.008579089989652872
1003 0.01529258435916112
1004 0.01648463685545868
1005 0.01020598399857318
1006 0.009088892330235342
1007 0.01190088957954455
1008 0.01576944696724783
1009 0.01897263750543091
1010 0.022692896544611412
1011 0.02862359434449051
1012 0.023784706198149486
1013 0.007216802013500983
1014 0.01951936355632121
1015 0.024012366909613152
1016 0.0116004711720568
1017 0.011567322157439754
1018 0.01089237566820431
1019 0.01976029567712206
1020 0.0203285950649299
1021 0.003961042069122442
1022 0.005953025766175899
1023 0.02093004995188069
1024 0.014365647467508399
1025 0.012237539060834196
1026 0.01864559464696467
1027 0.011667633980477142
1028 0.003988659203629617
1029 0.010743916875699944
1030 0.017080094693395928
1031 0.014243109422452974
1032 0.011891503937551047
1033 0.016119103132884262
1034 0.016586186010894156
1035 0.012015994553544263
1036 0.014861561502026471
1037 0.008406476132997784
1038 0.015153330984201935
1039 0.013597186074848477
1040 -0.00607860366311861
1041 0.012112022437462878
1042 0.008804445862851755
1043 0.02344705064924373
1044 0.007224466225647944
1045 0.019085060511892866
1046 0.0250109743779705
1047 0.008880403051593216
1048 0.021316099842999224
1049 0.00514017599099116
1050 0.02532592679136299
1051 0.002428595862307108
1052 0.017892701474886304
1053 0.016957305255575608
1054 0.02372334171365512
1055 0.013346848820369975
1056 0.010777418652900703
1057 0.010765219902180316
1058 0.019225046289599968
1059 0.008032084209391848
1060 0.023492189816550643
1061 0.016600228128641384
1062 0.02276882391992248
1063 0.012351388478959816
1064 0.00829399131967478
1065 0.010381101202495488
1066 0.018870337437554865

==> eigenvector_bernuli_tildeK.txt <==
0 -0.018448516903117218
1 -0.01177917834143980
2 -0.01625153573517669
3 -0.0277138698932932
4 -0.014586554573895471
5 -0.02658948391700931
6 -0.01388870886829543
7 -0.03084978247569823
8 0.007190019804280337
9 -0.01904819643117675
10 -0.028824933968333775
11 -0.03489799394955122
12 -0.01729213533433354
13 -0.02501905860570857
14 -0.00592008422711501
15 -0.01493215604889813
16 -0.00456731989706838
17 -0.01558781214992919
18 -0.0024658944715270
19 -0.01194692952755399
20 0.000739222084913037
21 -0.03254984587904874
22 -0.01409328671312190
23 -0.019099808563451073
24 -0.01390285489819452
25 -0.01794749843781081
26 -0.00165957699729536
27 0.00178505312952592
28 -0.0024799837892428
29 -0.00638401727976791
30 -0.00713565504675205
31 -0.00533206220881348
32 0.00784790392534062
33 -0.0008977138158406
34 -0.000809682967618
35 -0.0086548865416336
36 -0.03333991039855979
37 -0.0127394402326061
38 -0.0018147116504107
39 -0.0207700746168461
40 -0.0127449037636151
41 -0.0256804426451765
42 -0.0126222043667835
43 -0.0205331996319595
44 -0.0145307648659152
45 -0.0063983044513500
46 -0.02411930798454458
47 -0.0079438225224146
48 -0.0077409852333979
49 -0.006939405754316
50 -0.0042539493470232
51 -0.0212020035550120
52 -0.0053808902196584
53 -0.0020903854633649
54 -0.0155653194862161
55 -0.0216586444282838
56 0.00361410611398819
57 -0.0119524388981229
58 0.00551181947394676
59 -0.0160780275340564
60 -0.02278944233936559
61 -0.01359803960958821
62 -0.004428524817982
63 -0.0020720134286705
64 -0.0214478820805423
65 -0.021528333833232743
66 -0.0146425583609502
67 -0.0115825051326748
68 0.006847962135941621
69 -0.0094522348228455
70 -0.0308198732937491
71 -0.0217205204897766
72 -0.0213911400412466
73 -0.0266360959620919
74 -0.0097041740758238
75 -0.0275006556675969
76 -0.01593681262767169
77 -0.0169163344195590
78 -0.0132995372176721
79 -0.0128574400683803
80 -0.001074055030442
81 -0.0060947564962874
82 -0.0127000352233186
83 -0.0041991612884572
84 -0.0102723673128281
85 -0.0127752743157077
86 -0.0283622578840742
87 -0.0292172252677269
88 -0.0088102110722448
89 -0.01283115673870298
90 -0.0082350397024173
91 -0.0137936371608976
92 -0.0124762956489661
93 -0.0219996392157088
94 -0.0201843157807536
95 -0.0263635465848719
96 -0.0210833360955238
97 -0.01942789714493373
98 -0.000624692529579
99 -0.0182913322506024
100 -0.0112625810568302
101 -0.0226881423150653
102 -0.0138868566082270
103 -0.0172901403535201
104 -0.0055461647127538
105 -0.0123988682974567
106 -0.0138609691101969
107 -0.0181323108884249
108 -0.0208890905153724
109 -0.0203515130593972
110 -0.0134202221707238
111 -0.0222367739982090
112 -0.0088255785263574
113 -0.000235170883691
114 -0.0049084362499965
115 -0.0138604674905178
116 0.007613005862502786
117 -0.0157515636826613
118 -0.0081672160949143
119 -0.0154212550733478
120 -0.01412917029408478
121 -0.014452435349581917
122 -0.0166660531894278
123 -0.0080625150367555
124 -0.0163371820156637
125 -0.0163554584793029
126 -0.024064787172672242
127  -0.004477435938991
128 -0.02835854075760611
129 -0.001400669266885
130 -0.0221406242035393
131 -0.01597026188900486
132 -0.0282119559161091
133 0.00476668891118759
134 -0.0216780838029099
135 -0.0122023021746716
136 -0.0131560990072953
137 -0.0121144538500198
138 -0.0005852417263175
139 -0.0024027828525971
140 -0.0077599444835338
141 -0.0185001129737275
142 -0.0192312938854908
143 -0.0190197460932889
144 -0.0194605854924852
145 -0.0223862858757674
146 -0.01432601548374117
147 0.010685516598410808
148 -0.01554685853277666
149 -0.0175887758045672
150 -0.0320712459969784
151 -0.03667322158024885
152 -0.0130405886315379
153 -0.0299080074773954
154 -0.002595796487912
155 -0.0358058792670660
156 -0.03129453215614006
157 -0.001414537103921
158 -0.0224634853685103
159 -0.0343993110987277
160 -0.0081681155201394
161 -0.02020767334041941
162 -0.0140522127646288
163 -0.0239997668922445
164 -0.01208192169656766
165 -0.01887952863287691
166 -0.0147081932102203
167 -0.0190431833693573
168 -0.01359419070483582
169 -0.0268997227146298
170 -0.0237636720037532
171 -0.0107475692976746
172 -0.0227239064660066
173 -0.0240387039379011
174 -0.01186188888025242
175 -0.00816476401727506
176 -0.0020326133942736
177 -0.0006744541962298
178 -0.02930835886386081
179 -0.02188321295189300
180 -0.0342629752121870
181 -0.0092492129136957
182 -0.0078757065693397
183 -0.0070044708265418
184 -0.001710895560879
185 -0.0245699421672456
186 -0.02330014716578409
187 -0.0121580051916767
188 -0.0203590542882998
189 -0.0075477800101263
190 -0.0231779379890356
191 -0.0196514454769560
192 -0.0118306516518780
193 0.0102589860648339
194 -0.0131350862472120
195 -0.0270144894473058
196 -0.00880208024936267
197 -0.01844364052074972
198 -0.00867085365111493
199 -0.0193709113937918
200 -0.0277578745791257
201 -0.015891377055385
202 -0.016754493019109
203 -0.038333340139512
204 -0.030617109271293
205 -0.0261731672253135
206 -0.030793676776414
207 -0.024460211820237
208 -0.009608948339333
209 -0.0111639630731254
210 -0.020413978480652
211 -0.009716174512291
212 -0.021963027676820
213 -0.0263877165766806
214 -0.007794375035572
215 -0.0089589268282863
216 -0.013350733442477
217 -0.009088318156875
218 -0.00388369357549
219 -0.0174624993719124
220 -0.0205028970411069
221 -0.0147203800679971
222 -0.03043687368919716
223 -0.008931511720151
224 -0.0231418973209874
225 -0.010340133846356
226 -0.013762033834743
227 -0.0166489527353042
228 -0.018520699841641
229 0.0019854942059925
230 -0.009115407611446
231 -0.012735442024742
232 -0.003903783206772
233 -0.00175167615235
234 -0.013738386459179
235 -0.017385708983515
236 -0.0281515315646187
237 0.0033855771694287
238 -0.019013642867850
239 -0.026198295020343
240 -0.007503669301292
241 -0.021712438420770
242 -0.014462789179543
243 -0.024734186087347
244 -0.007820045722396
245 -0.012593367748553
246 -0.00314122821271
247 -0.00076384612471
248 -0.015560261859693
249 -0.015136031347319
250 -0.015240693866882
251 -0.0207556916880800
252 0.00880341816947625
253 -0.027092460935069
254 -0.0126116266673430
255 -0.015012497545094
256 -0.024051553398888
257 -0.010251513730617
258 -0.0290849314855122
259 -0.005845425780560
260 -0.0098829605575583
261 -0.0387851498039308
262 -0.01517755794413195
263 -0.014615143842876
264 0.0006872105239957
265 -0.013807607614010
266 -0.0396174343639663
267 -0.006018750731338
268 -0.0145500655328330
269 -0.012056849007293
270 -0.019115698175615
271 -0.021517069183973
272 -0.007621417103537
273 -0.0122473824266344
274 -0.018181884125485
275 -0.017866896140509
276 -0.005712444489245
277 -0.025719849540530
278 -0.0184895368039404
279 -0.0152401881882575
280 -0.016273859650420
281 -0.025507091484572
282 -0.022877616359930
283 -0.01427227570214627
284 -0.018650691334405
285 -0.008107839880103
286 -0.0260113435613488
287 -0.0367057929081355
288 -0.006582185360059
289 -0.031537293713552
290 -0.009182870276552
291 -0.023888953452919
292 -0.0107218285508507
293 -0.0183548075339167
294 -0.023744544984136
295 -0.019439937134327
296 -0.012082118117576
297 -0.012653239834679
298 -0.015953760827739
299 -0.00030512081040
300 -0.02587819975022834
301 -0.024337545893423
302 -0.029235486354128
303 -0.0178607176016857
304 -0.02182846629937039
305 -0.027632681480110
306 -0.005130827411010
307 -0.017985916690241
308 -0.019598900797913
309 -0.020822795157097
310 -0.011570911397831
311 -0.012549763712029
312 -0.008966473559117
313 -0.0145621342141955
314 -0.015442233634704
315 -0.032968277194371
316 -0.005901121184399
317 -0.023732208620442
318 -0.004757413635716
319 -0.011702853652285
320 -0.010517126764462
321 -0.0055969924591463
322 0.00508607118967569
323 -0.012698243287110
324 -0.020819729896679
325 -0.0032229841526638
326 -0.029025132608465
327 -0.025163954669977
328 -0.021276196100022
329 -0.019520861137881
330 -0.027211869256249
331 -0.003737419332937
332 -0.000208321469275
333 -0.005659847540421
334 -0.01966222373883
335 -0.01819231895455
336 -0.012597432325794
337 -0.00679405333508
338 -0.024936102267906
339 -0.00262684212965
340 -0.021373316642555
341 -0.0010064650943
342 -0.012133085728981
343 -0.025053191457268
344 -0.01056903018155
345 -0.02284283387548
346 0.0072689235928012
347 -0.020687759059962
348 -0.01721832411090
349 -0.01729128382370
350 -0.00647284510970
351 -0.034029250944616
352 -0.00942300021468
353 -0.0040967103953
354 -0.00457466881895
355 -0.00623518828630
356 -0.00914135831511
357 -0.0012066055778
358 -0.01994124823353
359 -0.01241998021407
360 -0.01163453145636
361 -0.01650432454618
362 -0.02189223802789
363 -0.024239779314766
364 -0.00542463350648
365 -0.023518136328531
366 -0.00495597553742
367 -0.00590278629870
368 -0.02076221292522
369 0.004457375281208
370 -0.019374277224256
371 0.00023358526256
372 -0.02204977102139
373 -0.01913780389435
374 -0.009985240137879
375 -0.01970466622215
376 -0.02159942710760
377 -0.02344041991617
378 -0.01063760154741
379 -0.03060337826776
380 -0.00825361370272
381 -0.028720235194452
382 -0.00361069146349
383 -0.00693965795301
384 -0.008860096191632
385 -0.02061046748192
386 0.00065427236888
387 -0.00865594054138
388 -0.00855371546464
389 0.0083060488077281
390 -0.01041105447440
391 -0.005801825629437
392 -0.009907633444002
393 -0.00761153919076
394 -0.00540760078935
395 -0.00799081856871
396 -0.01462835975760
397 -0.001544422222044
398 -0.00504754283726
399 -0.01627719183617
400 -0.0009740776868
401 -0.00531239617763
402 -0.01567132590603
403 -0.00612705080430
404 -0.01023063023896
405 -0.03310985286163
406 -0.02049146382599
407 -0.0168788695324295
408 -0.02012428507429
409 -0.011884156626702
410 -0.016790102504049
411 -0.01779531583038
412 -0.018179240290784
413 -0.02589365432455
414 -0.011123496810678
415 -0.00586935134289
416 -0.01237218798807
417 -0.018482318923576
418 -0.01380850892239
419 -0.03764553601006
420 -0.032101106985945
421 -0.01785878554929
422 -0.01292925667135
423 -0.023576377563418
424 -0.00819013734079
425 -0.02462001950265
426 -0.010276567168637
427 -0.00511358154074
428 -0.01087437503887
429 -0.012743838434536
430 -0.01212597649879
431 -0.03035136727631
432 -0.0315044313741666
433 -0.02488119463220
434 -0.01951023556815
435 -0.00462453807563
436 -0.01959899313491
437 -0.01328114803741
438 -0.01307564186924
439 -0.016955673069830
440 -0.00714594175130
441 -0.01144025032664
442 -0.01336724409759
443 -0.01811625738971
444 -0.00946956147849
445 -0.02220392039398
446 -0.01242369437134
447 -0.00356742950134
448 -0.028643026129071
449 -0.01444670611083
450 -0.017575467074398
451 -0.02424532048745
452 -0.01103207220382
453 -0.01856612023137
454 -0.01884483409735
455 -0.02709226054923
456 -0.023911900723718
457 -0.01126534237395
458 -0.03147237473210
459 -0.019207105680886
460 -0.02538349754282
461 -0.02111107576875
462 -0.01406452511825
463 -0.00758978068510
464 -0.01080223412016
465 -0.042536517164779
466 -0.038708427905079
467 -0.02614424942808
468 -0.028779243765635
469 -0.026630933619538
470 -0.01949258345276
471 -0.00197447060057
472 -0.01013993382668
473 -0.030721658378146
474 -0.028540490422479
475 0.002456174801678
476 -0.00679749887822
477 -0.01891295099119
478 -0.0222900365327290
479 -0.01674550142432
480 0.0044559777622890
481 -0.01256664426180
482 -0.023740736084249
483 0.001525349778453
484 -0.01317828180768
485 -0.03036836718528
486 -0.028282177234447
487 -0.0015628022300
488 -0.02345116027960
489 -0.02271229151222
490 -0.02015671772756
491 -0.02647153894928
492 -0.01813199725819
493 -0.01774834532788
494 -0.005695928669531
495 -0.00064709700916
496 -0.02698744995109
497 -0.02188653467509
498 -0.02473684686940
499 -0.02282496516477
500 -0.02524356568927
501 -0.014779812608672
502 -0.01309300847798
503 -0.00598077213781
504 0.0029865552597933
505 -0.01678638991786
506 -0.02057804249233
507 -0.01320870851850
508 0.002255271424424
509 -0.02351790208407
510 -0.010978462430032
511 -0.00878516005627
512 -0.019610626657392
513 -0.0197938289891239
514 -0.01772070576993
515 0.0081536644074590
516 -0.01414964906429
517 -0.020754491645089
518 -0.013016916552744
519 -0.00913153235328
520 -0.01445974258780
521 -0.01099369348059
522 -0.022543217067612
523 -0.0155398699400533
524 -0.01345184111843
525 -0.0022788785059
526 -0.008941604557932
527 -0.02049095498170
528 -0.02337903052732
529 -0.020491286453150
530 0.002337187466970
531 -0.00974104754883
532 -0.006368891247761
533 -0.032096264809928
534 0.02400805273155680
535 0.02546851230287707
536 0.02038659035493897
537 0.0149962596515677
538 0.02284238566250016
539 0.0114898422751974
540 0.0208805532288466
541 0.0211404102592522
542 0.0035175529985540
543 0.02853577189156621
544 0.001599147957350
545 0.01316162078803829
546 0.0182903179586992
547 -0.0059463395467
548 0.02013682758238952
549 0.0181132692675426
550 0.0124800304002044
551 0.0272260117642417
552 0.00850194615543845
553 0.0053700530355250
554 0.0095066908651946
555 0.0250344378257352
556 0.0254904454296798
557 0.000360658225634
558 0.0272931954878561
559 0.0281684626262874
560 0.02132812148480449
561 0.0120706511732830
562 0.0195284996785945
563 0.0114708164340936
564 0.0139356188151644
565 0.0057748077967688
566 0.01971703992634187
567 0.0141858334586726
568 0.0245399486480898
569 0.0095814646661314
570 -0.00082838293923
571 0.03002796478904876
572 0.0129784982461366
573 0.0298236072053427
574 0.0139302463565439
575 -0.0008612844839
576 0.0163165953517814
577 0.0133157400818916
578 0.0191541287688869
579 0.01695623285956524
580 0.0185380150264558
581 0.0201144334191241
582 0.0214472551456903
583 0.020229033926672864
584 0.0258860046755769
585 0.0249476788295530
586 0.0146486162725709
587 0.0260873395130021
588 0.0315401489393731
589 0.0283482089052469
590 0.0111155589048383
591 0.00838515483361034
592 0.0124741935839676
593 0.0161303046506911
594 0.02243079451105802
595 0.0174350954168910
596 0.00935354288160026
597 0.0148402600582911
598 0.0120881741000745
599 0.0055816052650699
600 0.0178359144503096
601 0.0110649465540463
602 0.0089784008550065
603 0.0170753100131090
604 0.0084132238377157
605 0.0117373975273273
606 0.0108520672701564
607 0.0110594057570884
608 0.0093742313790363
609 0.02261268062413621
610 0.0144658944574940
611 0.0066596826217191
612 0.0131097109454026
613 0.0285900818736331
614 0.0154858826946832
615 0.0074184518861809
616 0.02047573816553392
617 0.006482989544465
618 0.0059565442138886
619 0.01319218871651247
620 0.0171626849785159
621 0.0195208981420304
622 0.0128072181168578
623 0.0048490938470917
624 0.02176306647894969
625 0.01746282101192559
626 0.0118618954876959
627 0.0124317418952292
628 0.0120770531218907
629 0.0192801849862363
630 0.0101246961173581
631 0.0125391458749425
632 0.02137433864195118
633 0.0188809462287986
634 0.0149944887381872
635 0.02334290765028184
636 0.0173245402863225
637 0.0164619457474588
638 0.0203177827075997
639 0.0161999946200929
640 0.0217169181761150
641 0.0023720625993984
642 0.0206246406864773
643 0.0119008361331125
644 0.02867763748748053
645 0.02292699717944106
646 0.0097958277601879
647 0.0125278726382071
648 0.0211806088032606
649 -0.000658040776909
650 0.0040671953079648
651 0.0113957445539059
652 0.01331694582169912
653 0.0103018398061428
654 -0.0036452425490
655 0.0073780598403130
656 0.0094498239679173
657 0.0056235648879321
658 0.0088170182815329
659 0.0274942272764132
660 0.02016626261922133
661 0.0127144927789047
662 0.03165530842396474
663 0.00864817055627052
664 0.0072321861794860
665 -0.0020401852523
666 0.02766713851987997
667 0.012724972273122102
668 0.0046572508716280
669 0.0244618720503285
670 0.01602238365370207
671 0.0210197032352606
672 0.0062420236280078
673 0.02412941493606127
674 0.01324466403592892
675 0.01630232088893745
676 0.003887411328579
677 0.0260133809271844
678 0.0046046211143078
679 0.0096755476171303
680 0.00762394475506031
681 0.005532319860084
682 0.0055350023317934
683 0.0086085830196536
684 0.0043168164315440
685 -0.00070646067721
686 0.0306914575852497
687 0.01058480276265941
688 0.0236193599818097
689 0.000660887774839
690 0.01845838667548821
691 0.0077698269288259
692 0.0124783371493424
693 0.0237719387730570
694 0.0217996503948517
695 0.0238397028753580
696 0.02676386451250471
697 0.0331496739460402
698 0.002421023529783
699 0.0077051609075513
700 0.0041036389586635
701 0.0034035487506429
702 0.00666861374243140
703 0.0131628992370008
704 0.0170434088095709
705 -0.01432611208729
706 0.033393546975957956
707 0.03334765918518093
708 0.0085740337578611
709 0.0173505482666238
710 0.0210968600319263
711 0.0179222304395463
712 0.02580579689033848
713 -0.004920554686337
714 0.02434527790952365
715 0.0089980170048369
716 -0.008521209948065
717 0.0042419591659134
718 0.0139526411057283
719 0.0185122334841879
720 0.01751182765304488
721 0.01866720046536301
722 0.01898288463273767
723 0.0263320806255312
724 0.01749525353224439
725 0.0323781611240206
726 0.0157273504368436
727 0.03311546369182894
728 0.0098182640787268
729 0.0083708911813331
730 0.0174563287288337
731 0.0251776523310638
732 0.01412024678425998
733 0.0212900893329113
734 0.0088136886762683
735 0.02625146992583210
736 0.0160971341184333
737 0.0119497380155510
738 0.0167303190768913
739 0.0169271094171287
740 0.0125273499660111
741 0.02187835664598954
742 0.0118445502771668
743 0.0111735067800316
744 0.0112131694388644
745 0.0345362744767341
746 0.0030924304830753
747 0.0198590269682081
748 0.0231020664511203
749 -0.0034370533082
750 0.0049880443895334
751 0.0112943259671333
752 0.0229936332227360
753 0.0201911890289890
754 0.0239459206927464
755 0.0218219693089278
756 -0.00929579989215
757 0.0052531413517794
758 0.0154748627253114
759 0.0192294854829646
760 0.0166101530928873
761 0.0055593922622528
762 0.0220491768002659
763 0.0104976486327528
764 0.00517319927749466
765 0.0038478651174598
766 0.0133882495279348
767 0.0050115068336790
768 0.0139378609095406
769 0.01210472476120266
770 0.0205571300287544
771 0.01356822349139771
772 0.002924792302808
773 0.0247256000943339
774 0.0071465611527821
775 0.01006177320473533
776 0.0243800445426678
777 0.0091883489407752
778 0.02097323051531
779 0.0147080846742715
780 0.0047785017951775
781 -0.00770386961736
782 0.0276233449909795
783 0.0201161449147049
784 -0.00484403397566
785 -0.00440793967763
786 0.000872856510070
787 0.0115171946020052
788 0.0166504492873138
789 0.02054306900863050
790 0.01835992914679827
791 0.0084893788147718
792 0.0308633292432521
793 0.00311269768856858
794 0.01668913731624204
795 0.0029213450624757
796 0.02793274720505333
797 0.0113778651435087
798 0.02149801603771393
799 0.02840797832048376
800 0.0158004790387400
801 0.0117422787999714
802 0.0099280780105561
803 0.0145867836929472
804 0.0124497935711679
805 0.0210640860876671
806 0.0024798844012083
807 0.026816712512463415
808 0.0196911112932560
809 0.0221813193413263
810 0.0071840365700678
811 0.0206163379513493
812 0.0123575082141949
813 0.0173241821773508
814 0.0252327850644199
815 0.01941777206906220
816 0.0196181682058737
817 0.02037950070926760
818 0.0153484714837872
819 0.0149296507966091
820 0.0127831655251586
821 0.0039097955189249
822 0.0142976803531270
823 0.0089126947198178
824 0.0132818538391703
825 0.0203843824929605
826 0.02461958987853693
827 0.002825256496411
828 0.02495336503150562
829 0.0163911257388895
830 0.0106785259683189
831 0.002985634213904
832 0.00236449923049395
833 0.0058171558135833
834 0.0126844478920835
835 0.0054110292617051
836 0.01218865951279946
837 0.0160207091283447
838 0.0051334396634777
839 0.0163578439401069
840 0.0223861728294014
841 0.0225637065696351
842 0.0114430955898194
843 0.02018385057503144
844 0.002620756829698
845 0.0069642534235159
846 -0.00555387535026
847 0.0094509880593508
848 0.02604558703037806
849 0.0170335888766891
850 0.0213042151456909
851 0.02202491982968612
852 0.0240573037925504
853 0.02666195258127131
854 0.0047067465561880
855 0.0147227002479415
856 0.0104475291998010
857 0.02224015138941646
858 0.0168251814051055
859 0.00833511385189320
860 0.0169229736020649
861 0.0207564779916468
862 0.0204147250723496
863 0.0090482180257798
864 0.0103337442175227
865 0.0237869698913730
866 0.013172624133332
867 0.0114636844218973
868 0.0250469672577427
869 0.0152742720980042
870 0.0239714993077256
871 0.0274056956112166
872 0.02270365250417296
873 0.02335889721236203
874 0.0291300488101892
875 -0.0054680634743
876 0.0289351599729087
877 0.02977928010138536
878 0.0267325644132632
879 0.0076110800435555
880 0.0275509464049182
881 0.0052281089771262
882 0.0101580306591910
883 0.0064228271772671
884 0.00643179136383183
885 0.0078256377662113
886 0.0136442258653920
887 0.03302696068813352
888 0.02433132001222730
889 0.000329278009669
890 0.0183924698343043
891 0.0258293310908954
892 0.0087573062292870
893 0.0132140916989488
894 0.02685961574540876
895 0.0241557713567676
896 0.0233419292735360
897 0.0217417679510803
898 0.0034136131704166
899 0.016990315273112774
900 0.01764991618436024
901 0.02273129255522200
902 0.0092399890837409
903 0.0214766855703779
904 0.0221641187031994
905 0.0231563770712794
906 0.0096874892255016
907 0.0017450409270243
908 0.0142275299534055
909 0.03292701156382995
910 0.0112928155613454
911 0.03164233126961695
912 0.01988987754827580
913 0.0205762954023929
914 0.0305030723660758
915 0.0184400053721292
916 0.03179940383014212
917 0.00573028957451119
918 0.0141392485803904
919 0.000499055275728
920 0.001761480480323
921 0.0029531059933011
922 0.0128916220970303
923 0.0087221165641003
924 0.01836255499175619
925 0.0011666789659950
926 0.0088089032575372
927 0.0057647931768381
928 0.0270865487557199
929 0.002908873641882
930 0.02987191122095351
931 0.0317750825564440
932 0.0077328600751575
933 0.016160003987858117
934 0.0311926564378347
935 0.0037759524028121
936 0.00346152477110954
937 0.0155610634225340
938 0.07590075387531627
939 0.0073498145960369
940 0.0068723802857366
941 0.0336701664320344
942 0.0149995901322836
943 0.005857652734020
944 0.0282928191561698
945 0.000957102363572
946 0.0235560969394870
947 0.0178992287097965
948 0.0242893389202263
949 0.003088781224160
950 0.0198639207178153
951 0.0040943044076360
952 0.0305270812481183
953 0.0295503624407253
954 0.03168752585339595
955 0.0187970953203255
956 0.0307311409065746
957 0.0129215082663187
958 0.0156482460330830
959 0.0164783492609361
960 0.00349742276412961
961 0.03169139451498664
962 0.02916157244818282
963 0.0223734921733939
964 0.0203543039212171
965 0.0013986789589019
966 0.0074407033371092
967 0.0120335913170647
968 0.0013959101058708
969 0.0263367969393120
970 0.0233079723491929
971 0.02223757017192721
972 0.000979957798758
973 0.0152451278461788
974 0.004552660356443
975 0.01551921930632171
976 0.0170669546235174
977 0.0166418851665871
978 0.0065233251304503
979 0.0092797820524171
980 0.0177403622076461
981 0.0126176280167969
982 0.0094483720209935
983 0.0183124824307331
984 0.0108201918818351
985 0.00970610204260543
986 0.0150459196223240
987 0.01978373317318810
988 0.0281769939062409
989 0.0128831078758044
990 0.0065616092427590
991 -0.0046159358535
992 0.0234175734157236
993 0.0111355357983215
994 0.000544373193939
995 0.0190105969722108
996 0.03107983181871209
997 0.0090946529158367
998 0.0144724803732212
999 0.0056015891537115
1000 -0.0006821146407
1001 0.0163405556564584
1002 0.0075126738642998
1003 0.01354127632864724
1004 0.01579561729559027
1005 0.00824352959326026
1006 0.0074532164667302
1007 0.01318275251708478
1008 0.01542977763079199
1009 0.01919109425225897
1010 0.0240650689037686
1011 0.03161839572190665
1012 0.0261580929565212
1013 0.0050438984500132
1014 0.01968510863488351
1015 0.0248910976921956
1016 0.011327518307085494
1017 0.0107040198994440
1018 0.01031795723397047
1019 0.02022860096132316
1020 0.021592115783779262
1021 0.0014761791660935
1022 0.004323944246218
1023 0.02062836826443873
1024 0.0144414524813715
1025 0.0125599768587289
1026 0.01734822988293654
1027 0.0124063109632134
1028 0.0036813683739284
1029 0.0104601792103376
1030 0.0170601552069110
1031 0.0130533641618151
1032 0.0108328154040814
1033 0.0156106113728189
1034 0.0155987508151088
1035 0.0115786261137068
1036 0.0143036137357227
1037 0.0084774700098268
1038 0.0148330669150691
1039 0.0115679485773145
1040 -0.00630745723733
1041 0.0117787264689372
1042 0.0077526367346095
1043 0.0221514632064458
1044 0.0064173146230999
1045 0.0219354085788263
1046 0.026724480065573843
1047 0.0069079360838479
1048 0.0207258082367753
1049 0.00401897340698357
1050 0.02464480852289056
1051 0.001404661615217
1052 0.0190374043103726
1053 0.0158689791573812
1054 0.02362063141510161
1055 0.0128902451023340
1056 0.0101014331807620
1057 0.0100901822690535
1058 0.0185733948168836
1059 0.0062264368664574
1060 0.0222745551446887
1061 0.0157735718046410
1062 0.02154476171781615
1063 0.0112799703919881
1064 0.00697091594329239
1065 0.0094032119172944
1066 0.0181692353099716

==> eigenvector_gaussion_K.txt <==
 1 -0.00964672145260549 
 2 -0.01629374509457573 
 3 -0.01352808506003592 
 4 -0.01031494152241748 
 5 -0.00882842549162771 
 6 -0.00865590172161146 
 7 -0.01323512929332749 
 8 -0.01483249003852950 
 9 -0.01716567895433276 
 10 -0.00990105739528874 
 11 -0.01265308329952623 
 12 -0.01438732137074433 
 13 -0.01080113367832539 
 14 -0.00764230517856621 
 15 -0.01271621870856844 
 16 -0.01064733746270264 
 17 -0.01448624559273866 
 18 -0.02091880626248625 
 19 -0.01472039534022435 
 20 -0.01060864072070716 
 21 -0.01648178197139891 
 22 -0.01321263941423899 
 23 -0.01391379005582346 
 24 -0.01378331363817571 
 25 -0.00946286493451933 
 26 -0.01209132773454343 
 27 -0.01725043653862801 
 28 -0.01019703154353376 
 29 -0.01329729187811712 
 30 -0.00212489457684836 
 31 -0.01187414102426773 
 32 -0.01381613549492489 
 33 -0.01427437041429654 
 34 -0.01588831336576805 
 35 -0.01256794344376503 
 36 -0.01607927700911832 
 37 -0.01351724969636651 
 38 -0.01124845477030434 
 39 -0.01304999174975425 
 40 -0.00941914418147585 
 41 -0.01760500777248236 
 42 -0.01260743835069587 
 43 -0.01328635274881986 
 44 -0.01487553451522468 
 45 -0.01231157165755589 
 46 -0.01410352092263863 
 47 -0.01585794640024955 
 48 -0.01398205457223714 
 49 -0.00847193912640253 
 50 -0.01438677338470259 
 51 -0.01448837270387575 
 52 -0.00519649172134001 
 53 -0.01600625693791495 
 54 -0.00830520207310810 
 55 -0.01032790753010572 
 56 -0.01126715554750665 
 57 -0.01000052770028269 
 58 -0.00931174057894610 
 59 -0.00867638603973241 
 60 -0.00822941475308232 
 61 -0.01314841350441066 
 62 -0.01573251133815155 
 63 -0.01096109877120892 
 64 -0.01258435080768232 
 65 -0.01165069733339386 
 66 -0.01013075613712731 
 67 -0.01000132942971417 
 68 -0.01173207068273770 
 69 -0.01481280443940306 
 70 -0.01061985125132265 
 71 -0.01232057518476379 
 72 -0.01261156201853323 
 73 -0.01224232025029388 
 74 -0.00783945799769634 
 75 -0.01154027962829895 
 76 -0.00990669965718081 
 77 -0.00845183365844432 
 78 -0.01260412164712020 
 79 -0.00922009294822500 
 80 -0.01388068113130878 
 81 -0.01270062313999828 
 82 -0.01290288089108748 
 83 -0.00973074935339703 
 84 -0.01024154649542440 
 85 -0.01219538179561074 
 86 -0.01255695127725564 
 87 -0.01032063189193618 
 88 -0.01070242325970887 
 89 -0.01052702228193151 
 90 -0.01375228746730141 
 91 -0.01324062944191049 
 92 -0.01178936739499846 
 93 -0.01272905864455953 
 94 -0.00977474178479422 
 95 -0.01195202442044628 
 96 -0.00783575298879129 
 97 -0.01270508013867881 
 98 -0.01251585942959967 
 99 -0.01326527655039952 
 100 -0.01473005583221372 
 101 -0.01182515256840494 
 102 -0.01718133405911659 
 103 -0.00921569147885263 
 104 -0.01416995473897821 
 105 -0.01513977488603634 
 106 -0.00928836948164322 
 107 -0.00786984026973144 
 108 -0.01141038560374722 
 109 -0.01652710451548062 
 110 -0.01181129293033799 
 111 -0.00706425097553489 
 112 -0.00920142920603987 
 113 -0.00583300089908772 
 114 -0.01397790852834869 
 115 -0.00939738233766035 
 116 -0.00510533505409284 
 117 -0.01572008831871102 
 118 -0.01242939483009399 
 119 -0.01483266280924355 
 120 -0.01319512726547721 
 121 -0.01081909939700639 
 122 -0.01741325806485085 
 123 -0.00537001504511949 
 124 -0.01164422968236947 
 125 -0.01249342555951387 
 126 -0.01314892524013512 
 127 -0.01330451899819433 
 128 -0.00808478169171319 
 129 -0.01227640988943268 
 130 -0.01053296904708076 
 131 -0.01063664020617738 
 132 -0.01363087946157330 
 133 -0.00978849552505562 
 134 -0.01572502892973140 
 135 -0.00961848488141959 
 136 -0.01193270253343863 
 137 -0.01801321579203350 
 138 -0.00816511899573017 
 139 -0.01326255208068616 
 140 -0.01151327107354637 
 141 -0.01323940832495298 
 142 -0.01336305315138496 
 143 -0.01229214263875092 
 144 -0.01149146069858634 
 145 -0.01432976134658998 
 146 -0.00525776610608805 
 147 -0.01411837484720403 
 148 -0.01260344078381930 
 149 -0.01173625936007415 
 150 -0.00903482075759619 
 151 -0.01236856045226766 
 152 -0.01364243862595616 
 153 -0.01519029546431976 
 154 -0.00875747213171480 
 155 -0.00772429370084064 
 156 -0.01134752846932905 
 157 -0.01344641349996624 
 158 -0.01319664143414901 
 159 -0.01360251629548072 
 160 -0.00733898240937167 
 161 -0.01277626652699978 
 162 -0.01215709600983547 
 163 -0.01163502988717327 
 164 -0.01499693646581853 
 165 -0.00937731949066053 
 166 -0.01726459580760702 
 167 -0.00858065230003394 
 168 -0.01000703302020644 
 169 -0.01472606596825570 
 170 -0.00780348374485488 
 171 -0.01169253192055462 
 172 -0.01554813522097571 
 173 -0.01315854042265920 
 174 -0.01520197601279387 
 175 -0.01574250684433796 
 176 -0.02009331729533619 
 177 -0.01336129372825599 
 178 -0.01096488463759552 
 179 -0.01387285128729229 
 180 -0.01475425896920717 
 181 -0.00380517916405230 
 182 -0.01526254119150481 
 183 -0.00831717972512605 
 184 -0.00980028386492664 
 185 -0.01318591626459944 
 186 -0.01319135652865587 
 187 -0.01380306998281651 
 188 -0.00882921235180123 
 189 -0.01147654266048155 
 190 -0.01637072402934443 
 191 -0.01687648884595946 
 192 -0.01208864282838088 
 193 -0.00783381586978254 
 194 -0.00726188695306679 
 195 -0.01028276072440277 
 196 -0.01396198151438503 
 197 -0.01637402290099202 
 198 -0.01031827287478575 
 199 -0.01459336989495956 
 200 -0.01309592299645493 
 201 -0.01339544266297058 
 202 -0.01285340279572175 
 203 -0.01233372985201486 
 204 -0.00952115930309672 
 205 -0.01003310802108582 
 206 -0.01134681138351676 
 207 -0.01131990625666572 
 208 -0.01092370933156887 
 209 -0.01206193292624265 
 210 -0.01143654059823170 
 211 -0.01117780860826535 
 212 -0.0148655049225728 
 213 -0.01342391856728006 
 214 -0.00958633912083051 
 215 -0.01362640451309656 
 216 -0.01121613568749780 
 217 -0.01232213017329057 
 218 -0.01020413299844292 
 219 -0.00926833192898034 
 220 -0.01216209755132096 
 221 -0.01115641058733095 
 222 -0.01496485451708418 
 223 -0.01000756869865783 
 224 -0.00986876887267625 
 225 -0.01068253308312028 
 226 -0.00747328580949974 
 227 -0.01338952492658541 
 228 -0.01109968649595058 
 229 -0.00312446954342938 
 230 -0.01541989707776535 
 231 -0.00858294060319400 
 232 -0.01455390131939925 
 233 -0.01387880910571860 
 234 -0.01004255163233710 
 235 -0.00655261320421331 
 236 -0.01244086428458642 
 237 -0.01177504786668823 
 238 -0.01225307670184024 
 239 -0.01350050270035626 
 240 -0.01304739639447555 
 241 -0.01192499976211526 
 242 -0.01197109420372439 
 243 -0.00802894298248258 
 244 -0.01460084640857028 
 245 -0.01338616427995154 
 246 -0.01109765549605316 
 247 -0.01268746545093404 
 248 -0.01008998494817956 
 249 -0.01647520274151769 
 250 -0.01204667964686846 
 251 -0.01398740828317836 
 252 -0.01385524870313100 
 253 -0.00867054520839561 
 254 -0.01442646845839442 
 255 -0.01230406081579958 
 256 -0.01404280885715928 
 257 -0.01206488849027178 
 258 -0.01164786579275556 
 259 -0.01552402473101608 
 260 -0.00964387296102796 
 261 -0.01389154012342099 
 262 -0.00977780665257567 
 263 -0.00988282267036516 
 264 -0.01233500213265268 
 265 -0.00450601797803604 
 266 -0.01168674782338989 
 267 -0.01027729162273389 
 268 -0.01136974653301218 
 269 -0.01085996275208453 
 270 -0.01556195639217379 
 271 -0.00865188108416158 
 272 -0.00922341838515744 
 273 -0.01487369899699097 
 274 -0.01000282655056265 
 275 -0.01152906501172796 
 276 -0.00736751849943966 
 277 -0.01202278981290577 
 278 -0.01496271632331294 
 279 -0.01600628561570282 
 280 -0.01179044413827979 
 281 -0.01449669790541077 
 282 -0.00989972152769784 
 283 -0.00827968739810202 
 284 -0.01211945282731888 
 285 -0.01436655746837393 
 286 -0.0158075844748796 
 287 -0.00941871184009583 
 288 -0.01268634601745373 
 289 -0.01236406089301609 
 290 -0.01055373007124703 
 291 -0.01090205306483894 
 292 -0.00924946248968195 
 293 -0.00758098134825452 
 294 -0.01021015225429962 
 295 -0.00699392434375136 
 296 -0.01506988950647264 
 297 -0.01284532463558510 
 298 -0.01739502552163620 
 299 -0.01074909601792813 
 300 -0.01257626154295019 
 301 -0.01112897633235089 
 302 -0.01500088321692142 
 303 -0.00615358159210513 
 304 -0.00940116680789446 
 305 -0.01772302565120298 
 306 -0.01056456268858638 
 307 -0.00999255053262062 
 308 -0.00879446872349576 
 309 -0.01311294858990412 
 310 -0.01094368208252889 
 311 -0.00885119886862455 
 312 -0.01165691815675855 
 313 -0.00992740283565371 
 314 -0.01764625599446681 
 315 -0.0124703948180801 
 316 -0.01270738202590941 
 317 -0.01443915288049189 
 318 -0.01716586276344833 
 319 -0.00972918101890964 
 320 -0.01249837502830145 
 321 -0.01189943317891452 
 322 -0.01226109800412137 
 323 -0.00461849231105439 
 324 -0.01273766214785388 
 325 -0.01031976039632167 
 326 -0.01253620953168602 
 327 -0.00982996114029636 
 328 -0.00741273287483581 
 329 -0.01305288858215785 
 330 -0.00694014062239305 
 331 -0.01587086831677690 
 332 -0.01162216042051352 
 333 -0.01047091834893828 
 334 -0.00482080877125350 
 335 -0.00939556070481271 
 336 -0.01763832519114926 
 337 -0.01642319632855932 
 338 -0.00854529352651281 
 339 -0.00912730046771719 
 340 -0.00685740093573116 
 341 -0.00547402896225740 
 342 -0.01370938110829132 
 343 -0.01281466814149329 
 344 -0.00977307332298145 
 345 -0.00936843303698776 
 346 -0.00820838380666085 
 347 -0.00736895465200429 
 348 -0.01227728994036316 
 349 -0.01271596931446474 
 350 -0.01237309742018690 
 351 -0.01206727990948888 
 352 -0.00765276997382349 
 353 -0.00897860795064517 
 354 -0.01555476490079525 
 355 -0.01184260477288744 
 356 -0.01178194170493359 
 357 -0.01254833802379161 
 358 -0.01338425734438208 
 359 -0.00745751490311914 
 360 -0.00805796073163681 
 361 -0.01210450584565783 
 362 -0.00848922589426799 
 363 -0.00803745815722117 
 364 -0.01420612003570041 
 365 -0.01484929861939800 
 366 -0.01365163267084376 
 367 -0.00791037458739415 
 368 -0.01107470219937922 
 369 -0.01400301900287021 
 370 -0.00883260234503113 
 371 -0.01125369402056547 
 372 -0.0100876993601089 
 373 -0.00931556117560500 
 374 -0.01022007870921883 
 375 -0.00970473911227685 
 376 -0.01580358752725709 
 377 -0.01702526402212015 
 378 -0.01051284263072212 
 379 -0.01036739608844279 
 380 -0.01141466851278394 
 381 -0.01365103670577487 
 382 -0.01021284751974063 
 383 -0.01302441955295462 
 384 -0.01086132938125078 
 385 -0.0170724865334596 
 386 -0.01016811579177164 
 387 -0.01262923236209037 
 388 -0.01685159447306183 
 389 -0.01305887729958611 
 390 -0.01506715401897548 
 391 -0.01018370303934094 
 392 -0.01271665538145379 
 393 -0.01019501945555585 
 394 -0.00998633559255672 
 395 -0.01006076192568027 
 396 -0.00925799101794700 
 397 -0.01494872257857899 
 398 -0.00977696015297758 
 399 -0.01317241132014674 
 400 -0.00958198952717634 
 401 -0.01613931702983342 
 402 -0.00985980671322848 
 403 -0.01192502947649049 
 404 -0.00749326667672241 
 405 -0.01727298877569531 
 406 -0.01493780124629776 
 407 -0.00713291069785929 
 408 -0.01187701945383861 
 409 -0.01044837855849548 
 410 -0.00898728201487378 
 411 -0.00738372673901052 
 412 -0.00939628824720341 
 413 -0.00860315310630968 
 414 -0.01509842301002034 
 415 -0.01488787481190730 
 416 -0.01363171243072423 
 417 -0.01389725501276269 
 418 -0.01553814482153619 
 419 -0.00960916669426963 
 420 -0.01316281845185480 
 421 -0.00923589615739093 
 422 -0.00767855886308350 
 423 -0.01261160988005689 
 424 -0.01243073849504907 
 425 -0.01189485546900499 
 426 -0.01233518584083183 
 427 -0.01356233669560559 
 428 -0.00741090757973523 
 429 -0.01100765150431202 
 430 -0.01956893941015198 
 431 -0.00831061565052936 
 432 -0.00397669205216018 
 433 -0.01093572394381370 
 434 -0.01503304701112141 
 435 -0.01160412609792643 
 436 -0.01320474220663557 
 437 -0.00426317773204346 
 438 -0.00668168557265726 
 439 -0.00877543330754229 
 440 -0.01489894243705006 
 441 -0.00663658294405244 
 442 -0.00635612076666830 
 443 -0.01400318439160210 
 444 -0.01535349122162244 
 445 -0.01118491216243568 
 446 -0.01212585460695333 
 447 -0.01131061427168951 
 448 -0.00918586412997186 
 449 -0.00889082998838267 
 450 -0.00897569543296474 
 451 -0.01658370990564944 
 452 -0.00699243796396788 
 453 -0.00993799508968748 
 454 -0.00953658351792934 
 455 -0.01233857605313982 
 456 -0.00961143778604946 
 457 -0.00898073773083925 
 458 -0.0124188610835112 
 459 -0.01027508757728016 
 460 -0.01490718063765497 
 461 -0.01337172002794882 
 462 -0.01494495238123611 
 463 -0.01359953146885156 
 464 -0.01213536966928693 
 465 -0.01498704412164462 
 466 -0.00808344945140294 
 467 -0.01358059693378382 
 468 -0.01653087435579658 
 469 -0.00958414035800486 
 470 -0.01585258310385750 
 471 -0.00749575438887212 
 472 -0.01289740896822603 
 473 -0.01438101380252336 
 474 -0.01397314520940826 
 475 -0.01502352354323604 
 476 -0.01355677486216218 
 477 -0.0122797643714809 
 478 -0.00813835601946607 
 479 -0.00867910219555056 
 480 -0.01071542948493072 
 481 -0.01601284806806452 
 482 -0.00840842661435574 
 483 -0.00934475816781495 
 484 -0.01573390679452452 
 485 -0.01356920302662713 
 486 -0.01110024823406195 
 487 -0.00845647250533241 
 488 -0.01171913643846899 
 489 -0.01579939750195957 
 490 -0.01049012039771231 
 491 -0.00736797134540510 
 492 -0.00775303359942546 
 493 -0.01247816036557783 
 494 -0.01286014611831637 
 495 -0.01337874951655631 
 496 -0.0124000003812565 
 497 -0.00683455253870819 
 498 -0.01468981891479285 
 499 -0.01695395206516585 
 500 -0.01291453771464713 
 501 -0.01686821538287189 
 502 -0.01281993881771949 
 503 -0.01529038009218594 
 504 -0.00961438852358892 
 505 -0.00937409449812095 
 506 -0.01062049004854724 
 507 -0.01341636200125637 
 508 -0.01311306012592128 
 509 -0.01086106792777955 
 510 -0.01099408735446407 
 511 -0.01273239708653663 
 512 -0.01314553175720353 
 513 -0.00694704766072890 
 514 -0.01387807037154825 
 515 -0.01411515383887464 
 516 -0.00862478267613650 
 517 -0.01443774595164485 
 518 -0.01526203172626347 
 519 -0.01064243075866584 
 520 -0.00995286415026130 
 521 -0.01631378160417338 
 522 -0.01169852019773990 
 523 -0.01082612705512390 
 524 -0.01420357634977675 
 525 -0.01371397480346489 
 526 -0.01195915000879361 
 527 -0.00910879484802763 
 528 -0.01172849348181516 
 529 -0.00973138867842189 
 530 -0.01398621302647655 
 531 -0.01409767532107360 
 532 -0.01215873729225277 
 533 -0.01030688855774425 
 534 -0.01153849541022721 
 535 -0.00718750579369395 
 536 -0.00350070713681669 
 537 -0.01012261484353296 
 538 -0.01203512782493518 
 539 -0.01113814296698338 
 540 -0.01454703569609418 
 541 -0.01443326318498057 
 542 -0.00641180029315539 
 543 -0.00980502333216784 
 544 -0.01370636517523873 
 545 -0.00965305387189275 
 546 -0.01184035803146406 
 547 -0.01561678346312424 
 548 -0.01323153732748070 
 549 -0.01407675952660696 
 550 -0.01203420989620303 
 551 -0.01034286701803516 
 552 -0.00884197043555838 
 553 -0.01725836137186254 
 554 -0.01286475050130032 
 555 -0.01108937343281005 
 556 -0.00888131726275344 
 557 -0.00830090191525135 
 558 -0.00870106948060390 
 559 -0.00828778631419070 
 560 -0.01411754886732936 
 561 -0.01077685888677354 
 562 -0.01120269793626451 
 563 -0.01851099298198566 
 564 -0.01294344166456012 
 565 -0.01387709208603516 
 566 -0.01392836318692952 
 567 -0.00517862874844850 
 568 -0.01420844406777633 
 569 -0.01134636819955189 
 570 -0.00978911875950076 
 571 -0.01153964463745342 
 572 -0.01709876008688545 
 573 -0.01436727981200220 
 574 -0.01446410620190400 
 575 -0.00929709925849084 
 576 -0.01087975997921520 
 577 -0.01162404411221410 
 578 -0.00707830578767086 
 579 -0.01513115145262479 
 580 -0.01078319155989485 
 581 -0.01162073582257782 
 582 -0.01229864135886099 
 583 -0.00915148768418515 
 584 -0.01517717028877364 
 585 -0.01096224771682444 
 586 -0.01347154516044444 
 587 -0.01456596918194741 
 588 -0.01445373336415385 
 589 -0.01084171589657835 
 590 -0.01050345678435861 
 591 -0.01007270190851775 
 592 -0.01164311112218565 
 593 -0.00559805689524221 
 594 -0.01110316460731046 
 595 -0.00786922930872281 
 596 -0.00826850819838536 
 597 -0.01164389616600603 
 598 -0.00581667066280150 
 599 -0.01190093794978337 
 600 -0.01187479350096078 
 601 -0.00956290241941306 
 602 -0.00952328113232926 
 603 -0.01100157799812675 
 604 -0.01152745253299751 
 605 -0.01163879204856238 
 606 -0.00951535086642810 
 607 -0.01394952263700519 
 608 -0.01849821511260622 
 609 -0.01570315428089431 
 610 -0.01205595748237490 
 611 -0.00709467337000387 
 612 -0.01135667430090753 
 613 -0.00795207734450434 
 614 -0.00949992002277211 
 615 -0.01224841370190933 
 616 -0.00942875704034973 
 617 -0.01189861178284901 
 618 -0.00883532712772437 
 619 -0.01498233651806660 
 620 -0.01094875072475631 
 621 -0.00970101654022916 
 622 -0.01067989557978642 
 623 -0.01132035241341141 
 624 -0.01094926356185921 
 625 -0.00871477031693500 
 626 -0.01118504454790064 
 627 -0.01430729690490415 
 628 -0.01209460233899452 
 629 -0.00799082862940490 
 630 -0.00904593840047714 
 631 -0.01576791955756349 
 632 -0.00856390953692584 
 633 -0.01235668903999819 
 634 -0.01805505116617872 
 635 -0.01172861407398679 
 636 -0.00925301203175039 
 637 -0.01325017469195528 
 638 -0.01427349855074887 
 639 -0.01070271137883204 
 640 -0.01096066730376664 
 641 -0.00721290455295276 
 642 -0.01020014222676796 
 643 -0.00913323319196855 
 644 -0.0134175848873191 
 645 -0.00795739638230987 
 646 -0.01182896302735727 
 647 -0.01201608971487172 
 648 -0.00939252737999873 
 649 -0.00458513426909158 
 650 -0.01285257797721219 
 651 -0.00875302698220980 
 652 -0.01262045275523666 
 653 -0.00900477179455769 
 654 -0.01646580448103551 
 655 -0.00966430674804173 
 656 -0.01161456684182174 
 657 -0.01131478152798981 
 658 -0.01216861592769270 
 659 -0.01457065741231240 
 660 -0.00833792882376507 
 661 -0.01576667896507684 
 662 -0.01024246006671485 
 663 -0.01286309809107110 
 664 -0.01377738825886458 
 665 -0.01236626247025930 
 666 -0.01079525333072246 
 667 -0.01188203951115529 
 668 -0.00872549598694774 
 669 -0.01270688335505217 
 670 -0.01287649027617099 
 671 -0.00641148139860824 
 672 -0.00739940662811810 
 673 -0.01368955837065556 
 674 -0.01288375090693817 
 675 -0.01385451349624375 
 676 -0.01198532706617358 
 677 -0.01650619372904889 
 678 -0.01257575200930336 
 679 -0.00708477685605434 
 680 -0.01114274775252284 
 681 -0.00992995978786068 
 682 -0.01275236701695975 
 683 -0.00879843615519346 
 684 -0.01437823804702385 
 685 -0.01317019736723451 
 686 -0.01039909312179345 
 687 -0.00912748968876983 
 688 -0.01391159363681140 
 689 -0.00655128773912107 
 690 -0.00649448084943817 
 691 -0.01238110464303597 
 692 -0.01064180767136992 
 693 -0.00770989030518053 
 694 -0.00740660032846727 
 695 -0.01049021967785211 
 696 -0.00708480104173513 
 697 -0.01343115558450846 
 698 -0.01256381764683328 
 699 -0.01023474239787757 
 700 -0.01286540835908263 
 701 -0.00936155678450300 
 702 -0.01383690860246360 
 703 -0.01338738764546548 
 704 -0.00870068845025218 
 705 -0.01186517564683913 
 706 -0.01252025508965362 
 707 -0.01007377527474799 
 708 -0.00956851291022481 
 709 -0.00809962486593656 
 710 -0.01665648848239547 
 711 -0.01370838098951820 
 712 -0.01517365872890394 
 713 -0.00802391820556130 
 714 -0.01342709389739900 
 715 -0.00898244019279634 
 716 -0.01127337657341715 
 717 -0.00730133840210794 
 718 -0.01300766193356320 
 719 -0.00992592930412368 
 720 -0.01274952926899163 
 721 -0.01811739600790020 
 722 -0.01227779986432863 
 723 -0.01054000320530235 
 724 -0.01400789155177936 
 725 -0.01288341742955872 
 726 -0.01286096262960065 
 727 -0.01238187316957900 
 728 -0.01493900573253312 
 729 -0.01469245486259591 
 730 -0.00857411759689591 
 731 -0.00635235916488349 
 732 -0.00587620001093802 
 733 -0.01366969158031015 
 734 -0.00787589026013282 
 735 -0.01138348307931118 
 736 -0.01125864429967379 
 737 -0.01453245299879300 
 738 -0.01354006559580995 
 739 -0.00878837395056923 
 740 -0.01358155163342177 
 741 -0.00744063888982732 
 742 -0.00938281417130923 
 743 -0.01189455562545980 
 744 -0.01149285557151031 
 745 -0.01050754962476084 
 746 -0.00876871871572951 
 747 -0.01086985603335488 
 748 -0.01392923470267075 
 749 -0.01468663518115503 
 750 -0.01190157521041641 
 751 -0.01043360542522543 
 752 -0.00952158868408044 
 753 -0.00970008402256059 
 754 -0.01214577697864301 
 755 -0.00955936638165874 
 756 -0.01366709485808389 
 757 -0.00547615850017373 
 758 -0.00964197682037338 
 759 -0.01098664035099783 
 760 -0.01107989451087279 
 761 -0.01031062982140906 
 762 -0.01176337663837221 
 763 -0.01441018692649005 
 764 -0.01316944897415076 
 765 -0.01419979361087935 
 766 -0.01293629546034385 
 767 -0.01153238938416213 
 768 -0.01471169730184166 
 769 -0.00941675562750312 
 770 -0.01070071996947167 
 771 -0.00647487798169527 
 772 -0.0106216753922902 
 773 -0.00865124840359618 
 774 -0.00823246289177746 
 775 -0.01120791960755691 
 776 -0.01211056069085469 
 777 -0.00869654314559747 
 778 -0.01626148794720537 
 779 -0.01164910236063411 
 780 -0.01712072714058515 
 781 -0.01244031733115770 
 782 -0.01597256082324414 
 783 -0.01431058741073858 
 784 -0.01819385872698444 
 785 -0.00924587673761583 
 786 -0.01164534171972620 
 787 -0.01135636125959104 
 788 -0.01219617448392331 
 789 -0.01415036314574911 
 790 -0.01170820296305918 
 791 -0.01083385106424893 
 792 -0.01361065042626596 
 793 -0.0094605149942 
 794 -0.01281853663570551 
 795 -0.01301392805934111 
 796 -0.01015680654298189 
 797 -0.01281359533550718 
 798 -0.01266393482371925 
 799 -0.01029811624089559 
 800 -0.01023087135394587 
 801 0.009891889019397627 
 802 0.006655696145088992 
 803 0.014950989122177481 
 804 0.012697292074767655 
 805 0.013197003463916432 
 806 0.005651240254322461 
 807 0.008446210300159728 
 808 0.008843418032363343 
 809 0.013595830769765619 
 810 0.013767531743201765 
 811 0.00978954630716297 
 812 0.012774390118991771 
 813 0.008340948352736167 
 814 0.011763269144198358 
 815 0.008174226471886245 
 816 0.004482329755363863 
 817 0.009657780931227598 
 818 0.017243061379892753 
 819 0.012631272429077817 
 820 0.012363767446254377 
 821 0.005190405522152982 
 822 0.015567193496817788 
 823 0.012519132029378455 
 824 0.01171647338627072 
 825 0.013397991348330161 
 826 0.01000829959542034 
 827 0.01432943762705951 
 828 0.007548874427018084 
 829 0.004450266078480498 
 830 0.011331377677763824 
 831 0.006944896454043461 
 832 0.00813704378171086 
 833 0.01017547957112192 
 834 0.011763885624400798 
 835 0.013261595957810936 
 836 0.010305026738973716 
 837 0.014702373965273723 
 838 0.007819449812363663 
 839 0.007288354806565257 
 840 0.009500784868193666 
 841 0.008521752299561073 
 842 0.009568190035779136 
 843 0.009148129301914722 
 844 0.00842516209677112 
 845 0.006066543928752444 
 846 0.010593748018890332 
 847 0.015420216906738891 
 848 0.011016508592182363 
 849 0.014727914270285464 
 850 0.008406928498238918 
 851 0.004797095515009339 
 852 0.005492211672618695 
 853 0.010370506756468988 
 854 0.010479472828373766 
 855 0.005990654906647755 
 856 0.007899375548872961 
 857 0.011034310481999604 
 858 0.014558773818054451 
 859 0.01726379046329783 
 860 0.013277150673997078 
 861 0.006226748862189639 
 862 0.009113456942449659 
 863 0.01249618401947281 
 864 0.009551342325664536 
 865 0.004400020921336116 
 866 0.011370709429737495 
 867 0.015988831095550576 
 868 0.010017540640765184 
 869 0.00954819143281459 
 870 0.008014810518922466 
 871 0.005049008443061327 
 872 0.005171606439649569 
 873 0.009445911988575037 
 874 0.009853451113553614 
 875 0.009791434840234658 
 876 0.007680219797119019 
 877 0.005797709478627499 
 878 0.014806824787264649 
 879 0.014205129069922872 
 880 0.01242267917029349 
 881 0.000619894036634708 
 882 0.008510400316363406 
 883 0.012844792076147676 
 884 0.017211350269533177 
 885 0.004995064615542146 
 886 0.009777503956962913 
 887 0.012525591790108929 
 888 0.008371823401302776 
 889 0.008609301880415548 
 890 0.007468944265078931 
 891 0.009717567227459834 
 892 0.008607265901964943 
 893 0.009965909535348065 
 894 0.011167122016836685 
 895 0.007361928037314482 
 896 0.00675341914957487 
 897 0.011037333187090667 
 898 0.01600576131402661 
 899 0.014394514036572601 
 900 0.010198747896557302 
 901 0.015328271328534038 
 902 0.01131663316188605 
 903 0.008575524645082768 
 904 0.010499938688408593 
 905 0.007382259474851373 
 906 0.013243555738668979 
 907 0.010032698287921991 
 908 0.00900541702228139 
 909 0.00474152727061063 
 910 0.007325949410927438 
 911 0.011866767807653025 
 912 0.006963897598127373 
 913 0.014246852995786654 
 914 0.006202705958285671 
 915 0.012938856060233307 
 916 0.010374787441894495 
 917 0.012757724573722509 
 918 0.007947454060345043 
 919 0.005639749347447107 
 920 0.00894053193742141 
 921 0.01198188457029938 
 922 0.008554771942114897 
 923 0.014159755857868253 
 924 0.010606582141230503 
 925 0.009034000423005112 
 926 0.009996959895754184 
 927 0.009959134351220558 
 928 0.005157514767024375 
 929 0.009653309404204159 
 930 0.008262876736167789 
 931 0.006289832983048804 
 932 0.013999196394372916 
 933 0.009285319740780305 
 934 0.009000617342619432 
 935 0.004434648735202985 
 936 0.008847650541958978 
 937 0.006612104347744523 
 938 0.009532836311932209 
 939 0.006542470989113973 
 940 0.010844764877887778 
 941 0.00393673091388424 
 942 0.008855273323034806 
 943 0.002819235075500977 
 944 0.017067418814558862 
 945 0.00767862647303511 
 946 0.010337454409468903 
 947 0.005747109018806443 
 948 0.007716408703923423 
 949 0.010607918512227532 
 950 0.01037945042017033 
 951 0.005492222002254459 
 952 0.005449632723485642 
 953 0.007120639443852274 
 954 0.00914582081356374 
 955 0.010986009354710738 
 956 0.014278828713870118 
 957 0.013793804197438248 
 958 0.01349719544057816 
 959 0.010078538498489853 
 960 0.009660883219483564 
 961 0.009315346360387248 
 962 0.011407546978082172 
 963 0.007368985514799311 
 964 0.010335312004830543 
 965 0.003877059076140317 
 966 0.009079583643146162 
 967 0.010163023883398067 
 968 0.007465510334229924 
 969 0.007727742106658319 
 970 0.008986406778116716 
 971 0.010117049117766008 
 972 0.01363235644708746 
 973 0.010332091713684776 
 974 0.01252698315663087 
 975 0.01213727042916785 
 976 0.012172424219696115 
 977 0.017107124001896602 
 978 0.008334016140498892 
 979 0.008602100925376293 
 980 0.003703717414191872 
 981 0.009558355169761 
 982 0.005666675783413027 
 983 0.008697222557943706 
 984 0.005291861968477053 
 985 0.010917076698681884 
 986 0.012829396533834832 
 987 0.007890948979798676 
 988 0.004896088048074548 
 989 0.014194220027588514 
 990 0.008729378283312177 
 991 0.007999210419920078 
 992 0.014156553592924762 
 993 0.009154905052101427 
 994 0.010874531999671965 
 995 0.012051627513792048 
 996 0.007488592355301019 
 997 0.008209612471827055 
 998 0.01068368183731863 
 999 0.009304564694406648 
 1000 0.006247055800447092 
 1001 0.01266650910840689 
 1002 0.014844218109764438 
 1003 0.006915952627319651 
 1004 0.011776451773804207 
 1005 0.01199743323266468 
 1006 0.012001827007562535 
 1007 0.010016238915929494 
 1008 0.007372622971681569 
 1009 0.012345078747340824 
 1010 0.011490316956838442 
 1011 0.007596269585746263 
 1012 0.016153372432905915 
 1013 0.005458760837520348 
 1014 0.006275463821327014 
 1015 0.009956490122782706 
 1016 0.012336959749110917 
 1017 0.007525274782218887 
 1018 0.016011054289790473 
 1019 0.01371950722962436 
 1020 0.01429544640632168 
 1021 0.007037980572525772 
 1022 0.007233097436147022 
 1023 0.007645558196604107 
 1024 0.008009869313210162 
 1025 0.004728616402317464 
 1026 0.01088669636976857 
 1027 0.01596611957790113 
 1028 0.009496661879977898 
 1029 0.007405479344898613 
 1030 0.011619909500730483 
 1031 0.003460694047122525 
 1032 0.011204056768396758 
 1033 0.006843396477353059 
 1034 0.010435102833336495 
 1035 0.00992140713265226 
 1036 0.007271664773035329 
 1037 0.007304571123561483 
 1038 0.014770950776901987 
 1039 0.00742894103965634 
 1040 0.007668155296489813 
 1041 0.014660201096700121 
 1042 0.008578855948710842 
 1043 0.011213859292084044 
 1044 0.006408577987921955 
 1045 0.012042295625948642 
 1046 0.012482772106225698 
 1047 0.009208825302654051 
 1048 0.004706555567828873 
 1049 0.008755719447071016 
 1050 0.01072678631470855 
 1051 0.014705237019362452 
 1052 0.00878030278072006 
 1053 0.012355394208822285 
 1054 0.009568603227787865 
 1055 0.008301028603723724 
 1056 0.010791675556517248 
 1057 0.010158819209602219 
 1058 0.008517536716806013 
 1059 0.011867060251633622 
 1060 0.011590132053958924 
 1061 0.012607420521216545 
 1062 0.004225138490511144 
 1063 0.009085100937492846 
 1064 0.011998403750292352 
 1065 0.00868416010681326 
 1066 0.008754068552229795 
 1067 0.012439651938630161 
 1068 0.013398059683409933 
 1069 0.010247851312684911 
 1070 0.010055973513479557 
 1071 0.014956750867058374 
 1072 0.003432742751281256 
 1073 0.008619762776228104 
 1074 0.007693888552450577 
 1075 0.006649874172525347 
 1076 0.003911577228549928 
 1077 0.009603997668856534 
 1078 0.012764117098202315 
 1079 0.010400938349589975 
 1080 0.012187829834202059 
 1081 0.010244147559915031 
 1082 0.007691553034083331 
 1083 0.013539571067551494 
 1084 0.00963117261268506 
 1085 0.006947689706747547 
 1086 0.011202674193693246 
 1087 0.010013721491483439 
 1088 0.010872371386455129 
 1089 0.012896516866565759 
 1090 0.003356256094295491 
 1091 0.005856911434530571 
 1092 0.012118103124358149 
 1093 0.016408439440792944 
 1094 0.014192404711004188 
 1095 0.009805337527194993 
 1096 0.012565499968566176 
 1097 0.012523062431323395 
 1098 0.009309297266747863 
 1099 0.002741863436718665 
 1100 0.002634055638728136 
 1101 0.006463169500608571 
 1102 0.012537421178934301 
 1103 0.013710752142691685 
 1104 0.011347502532476936 
 1105 0.009768976260006735 
 1106 0.01142318726632068 
 1107 0.0091054548771347 
 1108 0.006915133844289541 
 1109 0.00901734560733704 
 1110 0.012723695934200854 
 1111 0.008976024321334482 
 1112 0.008550827806353004 
 1113 0.010840252205444817 
 1114 0.01636215832000705 
 1115 0.01468549295074863 
 1116 0.00967604406371511 
 1117 0.009144600542500615 
 1118 0.007131999730013329 
 1119 0.005580538903069278 
 1120 0.009386545048242323 
 1121 0.008220245365324494 
 1122 0.01319519358114376 
 1123 0.007479987896445648 
 1124 0.011674798731962074 
 1125 0.012321709169049226 
 1126 0.007787602658593038 
 1127 0.007103235335403499 
 1128 0.006231891065001232 
 1129 0.014455302151483062 
 1130 0.008429831831042386 
 1131 0.010985361092108004 
 1132 0.011712137084871274 
 1133 0.00841497364276296 
 1134 0.01234609049886335 
 1135 0.01091454353647005 
 1136 0.008153949467533285 
 1137 0.012701791693189692 
 1138 0.010437106341635877 
 1139 0.015701512406381422 
 1140 0.006747734567495511 
 1141 0.005697296628541846 
 1142 0.008683975301145178 
 1143 0.005858458046474065 
 1144 0.013752897657341317 
 1145 0.009729323376409704 
 1146 0.013071127921330866 
 1147 0.014976657904109764 
 1148 0.01137095835006388 
 1149 0.015046685235444045 
 1150 0.012614699878706434 
 1151 0.012258589541330522 
 1152 0.012155698526636394 
 1153 0.011073633481848954 
 1154 0.011063252429116993 
 1155 0.011251679406887772 
 1156 0.007456445017027884 
 1157 0.009832046154815994 
 1158 0.008179143255736918 
 1159 0.00978403521842522 
 1160 0.008714141359162026 
 1161 0.007747477253433607 
 1162 0.010828912699457459 
 1163 0.00833643013409935 
 1164 0.004443485329883361 
 1165 0.010702220315849761 
 1166 0.009450225254442805 
 1167 0.005692121174031519 
 1168 0.009351210146314995 
 1169 0.009518935889244842 
 1170 0.005462422429099222 
 1171 0.00808911310458766 
 1172 0.007790475825504039 
 1173 0.004557315173108132 
 1174 0.010467351774097309 
 1175 0.006334353835355268 
 1176 0.004064645398784887 
 1177 0.009122501157508197 
 1178 0.010263310502711537 
 1179 0.01427563186434235 
 1180 0.012705401676138123 
 1181 0.01351777911148531 
 1182 0.008452257213831589 
 1183 0.013785210988129062 
 1184 0.0178292974203011 
 1185 0.006095605721289394 
 1186 0.010660901290353759 
 1187 0.003224496170949806 
 1188 0.007759985088858685 
 1189 0.016549546554794417 
 1190 0.010093687486370944 
 1191 0.01282067323759052 
 1192 0.008843433794589956 
 1193 0.008982583458476925 
 1194 0.00914368087869329 
 1195 0.010201496325615369 
 1196 0.01231929844383298 
 1197 0.01077743335026817 
 1198 0.005448594172704441 
 1199 0.011253875597776514 
 1200 0.005400488233432486 
 1201 0.01618093090671849 
 1202 0.009721155067922314 
 1203 0.008468425301232018 
 1204 0.01189585521999485 
 1205 0.015568562003343039 
 1206 0.01141776713735811 
 1207 0.004519325204916508 
 1208 0.006246903665877554 
 1209 0.015375674491516729 
 1210 0.005203069202917056 
 1211 0.011604737227520007 
 1212 0.008725725297419797 
 1213 0.006581366429327022 
 1214 0.008751303282871346 
 1215 0.01421524479309881 
 1216 0.007790705584613578 
 1217 0.00629701231476879 
 1218 0.010130986167738184 
 1219 0.008037900568034956 
 1220 0.017245808643178744 
 1221 0.007444508348284386 
 1222 0.011486012875979277 
 1223 0.011183577963234909 
 1224 0.014519954362541818 
 1225 0.006040580349481006 
 1226 0.0121762388541387 
 1227 0.0089096304410799 
 1228 0.011008478282364433 
 1229 0.011818474981180363 
 1230 0.010734316477794523 
 1231 0.006092704542721891 
 1232 0.009162729223981255 
 1233 0.008238815767217137 
 1234 0.009910689431550069 
 1235 0.014957105270190762 
 1236 0.007135882870021728 
 1237 0.011513048762130444 
 1238 0.011717862859346636 
 1239 0.00884128930096167 
 1240 0.009503536067468699 
 1241 0.007489233980307547 
 1242 0.010806988544533004 
 1243 0.00789115117205719 
 1244 0.004470514550900858 
 1245 0.011538083779069126 
 1246 0.00964287922492219 
 1247 0.01633584604748666 
 1248 0.009095758178542879 
 1249 0.011558474049065327 
 1250 0.004011974623041897 
 1251 0.010892977716578446 
 1252 0.005825207606116832 
 1253 0.005729340313603096 
 1254 0.016948022626648646 
 1255 0.013521039694865664 
 1256 0.011076896331101397 
 1257 0.012260931829438385 
 1258 0.01127374833419344 
 1259 0.008522469725964881 
 1260 0.007716867279178028 
 1261 0.008319344829450038 
 1262 0.012350664042583658 
 1263 0.01730787511898466 
 1264 0.007716253608884293 
 1265 0.01235178490924626 
 1266 0.009445189022743586 
 1267 0.005773129633959120 
 1268 0.012852069207804474 
 1269 0.011240413864682474 
 1270 0.009019937693557288 
 1271 0.0105159692556563 
 1272 0.012228256080450773 
 1273 0.008996042513930155 
 1274 0.00623040349377805 
 1275 0.009800125758668218 
 1276 0.000828158568310156 
 1277 0.009244177474821279 
 1278 0.014751848687812366 
 1279 0.009528836801049956 
 1280 0.005460159673976726 
 1281 0.011464525569116825 
 1282 0.003754739586352517 
 1283 0.009947551051971202 
 1284 0.005222233708832495 
 1285 0.007620000687477813 
 1286 0.00981665660037355 
 1287 0.012355499093949458 
 1288 0.005808791386308137 
 1289 0.009385577061998543 
 1290 0.009247656423561392 
 1291 0.01277669091069701 
 1292 0.006442120868275993 
 1293 0.003360826051240833 
 1294 0.003909153842097978 
 1295 0.011570306370344506 
 1296 0.007986807934493715 
 1297 0.016552934838134116 
 1298 0.011405342192195014 
 1299 0.00911261163316299 
 1300 0.009698558688034794 
 1301 0.0097454465326657 
 1302 0.00964493323736447 
 1303 0.0115108572945572 
 1304 0.005831893368940468 
 1305 0.008403753870037299 
 1306 0.009777210112822435 
 1307 0.012523420113043672 
 1308 0.008159927502520757 
 1309 0.011258175602320956 
 1310 0.01227194119769468 
 1311 0.011568369890050983 
 1312 0.010091444560545197 
 1313 0.010769746816825443 
 1314 0.006197676478412436 
 1315 0.01030896400384731 
 1316 0.016216501828805855 
 1317 0.010652652162976636 
 1318 0.0142336135138031 
 1319 0.008724280911612979 
 1320 0.00793868999666418 
 1321 0.010332773625532383 
 1322 0.00893079952828003 
 1323 0.010245365281224897 
 1324 0.013596040417281097 
 1325 0.006787675599293782 
 1326 0.011182229474304277 
 1327 0.010506489616582428 
 1328 0.006517100919959481 
 1329 0.009174494763659585 
 1330 0.006345734277929008 
 1331 0.009386107356080593 
 1332 0.014732993585310213 
 1333 0.008105883650940594 
 1334 0.01150103870951429 
 1335 0.008211688352630545 
 1336 0.011915353564646743 
 1337 0.01037080924727061 
 1338 0.006639826780703979 
 1339 0.011938585673277184 
 1340 0.015994142576029713 
 1341 0.009040286529557365 
 1342 0.007800206366530646 
 1343 0.00971294973735911 
 1344 0.011502771900482838 
 1345 0.012871886774777675 
 1346 0.012436483297750345 
 1347 0.010042113767714116 
 1348 0.010250000960223323 
 1349 0.015528190287803547 
 1350 0.005053500627224204 
 1351 0.00938389241524002 
 1352 0.007863827231355432 
 1353 0.010547083633971695 
 1354 0.007358171065625829 
 1355 0.010839384599943809 
 1356 0.006306409591900489 
 1357 0.012012976822351541 
 1358 0.007559287647324863 
 1359 0.01058431036017555 
 1360 0.010081062344949439 
 1361 0.005886357971627019 
 1362 0.009802263166562967 
 1363 0.010506476542328237 
 1364 0.014053017828095446 
 1365 0.010374037799340392 
 1366 0.000500202148952262 
 1367 0.012539700334615711 
 1368 0.001708660072982231 
 1369 0.007721842220147153 
 1370 0.006827772709396047 
 1371 0.006358801784296795 
 1372 0.011218024597463596 
 1373 0.006310270129820334 
 1374 0.015413144590451153 
 1375 0.00835398918679247 
 1376 0.006286571383930663 
 1377 0.009543613509637556 
 1378 0.011580551073168447 
 1379 0.009384660690641117 
 1380 0.009960774745589223 
 1381 0.013690881807307199 
 1382 0.008240119903298893 
 1383 0.009145190553480514 
 1384 0.009071160371843669 
 1385 0.015156850237500274 
 1386 0.009752269559810754 
 1387 0.010395342488666606 
 1388 0.0097816931423569 
 1389 0.01596562094527708 
 1390 0.017067069093749658 
 1391 0.006726346258597023 
 1392 0.004773386412341878 
 1393 0.011160848511857746 
 1394 0.006686124002834911 
 1395 0.008584997356135183 
 1396 0.0090883510741482 
 1397 0.01031519393378761 
 1398 0.009166051924165815 
 1399 0.010718140698155791 
 1400 0.012355825153179706 
 1401 0.010800330507056451 
 1402 0.00586728570460262 
 1403 0.01171198394378516 
 1404 0.010865448889860496 
 1405 0.01539501285785925 
 1406 0.00787285450645899 
 1407 0.013868659533056738 
 1408 0.006520780991385915 
 1409 0.012585811774455403 
 1410 0.011051339427632523 
 1411 0.009080094912265598 
 1412 0.006590224272034704 
 1413 0.010920786414683964 
 1414 0.014147710089750245 
 1415 0.012698419662623485 
 1416 0.01437505710153764 
 1417 0.007467788942864097 
 1418 0.013997928459396099 
 1419 0.015987715137674233 
 1420 0.012019828439469193 
 1421 0.011839717179244586 
 1422 0.00880521396068919 
 1423 0.007819424496393694 
 1424 0.01272392571742734 
 1425 0.008350477675292768 
 1426 0.004478568794308611 
 1427 0.005521552929854843 
 1428 0.003600486291266640 
 1429 0.015077431221147287 
 1430 0.008494086027461148 
 1431 0.00961481586778354 
 1432 0.005642405036052435 
 1433 0.006727943017098343 
 1434 0.006879170102475633 
 1435 0.005238545702765104 
 1436 0.006293395349853101 
 1437 0.006919031294152177 
 1438 0.001963252658730223 
 1439 0.009638716939425477 
 1440 0.013930788359420323 
 1441 0.003524290079248668 
 1442 0.002612713761345700 
 1443 0.00963950965076725 
 1444 0.004956569547755646 
 1445 0.01294828876477702 
 1446 0.006500573367476409 
 1447 0.013866099367725832 
 1448 0.00984275615897538 
 1449 0.007646157977179484 
 1450 0.008094470892384386 
 1451 0.010947842653493356 
 1452 0.011141863073566446 
 1453 0.007597097142998692 
 1454 0.007360725823953527 
 1455 0.018536617043901173 
 1456 0.00449273207570424 
 1457 0.008472037738039702 
 1458 0.004496030919058356 
 1459 0.011338528748323943 
 1460 0.009296992325626686 
 1461 0.009285575487670776 
 1462 0.008755526257554828 
 1463 0.007797812469296885 
 1464 0.010868715760279183 
 1465 0.009735281814551832 
 1466 0.010642930887546854 
 1467 0.01124125771473101 
 1468 0.004390525924703394 
 1469 0.00832435558953775 
 1470 0.004361467993304614 
 1471 0.01205173691595784 
 1472 0.009584561703954445 
 1473 0.016359482143386138 
 1474 0.013272614577442506 
 1475 0.004269235072314923 
 1476 0.010928141573589402 
 1477 0.009669990245839005 
 1478 0.00867971944468 
 1479 0.002270508852832669 
 1480 0.010063177084214505 
 1481 0.00964545111652379 
 1482 0.01105581965868811 
 1483 0.011091316528918635 
 1484 0.006367136524147009 
 1485 0.002827294541240992 
 1486 0.004534795860053227 
 1487 0.012404345743561659 
 1488 0.004425525972086267 
 1489 0.006496211296137637 
 1490 0.014033443440334595 
 1491 0.012433194451423366 
 1492 0.015976993920621768 
 1493 0.008599719840604677 
 1494 0.014810740529958736 
 1495 0.009263394994300586 
 1496 0.011387099492339063 
 1497 0.012557435297429687 
 1498 0.013365981520195407 
 1499 0.00846639447261521 
 1500 0.006526345052313387 
 1501 0.009017260957336645 
 1502 0.003228275935582694 
 1503 0.009065032905508068 
 1504 0.005617225101805335 
 1505 0.013179661665451951 
 1506 0.010933768127715206 
 1507 0.011760123117962418 
 1508 0.009522339453782773 
 1509 0.012189354185003937 
 1510 0.009074321105772916 
 1511 0.011007887445461322 
 1512 0.007448132562526439 
 1513 0.002843516009181335 
 1514 0.010088410540702458 
 1515 0.011515621631254594 
 1516 0.008053679725132016 
 1517 0.007229214748815062 
 1518 0.00945622296975067 
 1519 0.008319701810312658 
 1520 0.011291412338802875 
 1521 0.009509260020691463 
 1522 0.011601907256366987 
 1523 0.004222776476815867 
 1524 0.01007200254256404 
 1525 0.009476508975205158 
 1526 0.012685725801180728 
 1527 0.010478958173772899 
 1528 0.0105416436346268 
 1529 0.010990853396388046 
 1530 0.011616266472973168 
 1531 0.009819849838499442 
 1532 0.013767040544735164 
 1533 0.012042895206691006 
 1534 0.011563860605006542 
 1535 0.015472343197061093 
 1536 0.013491870630318228 
 1537 0.008088131880037527 
 1538 0.010217121542163957 
 1539 0.010002906725963052 
 1540 0.01270150006282149 
 1541 0.00791243961642553 
 1542 0.011909502412415205 
 1543 0.006801280326328623 
 1544 0.009047207217703827 
 1545 0.012762918521632123 
 1546 0.010927403760927969 
 1547 0.002765269232129576 
 1548 0.013695767149466026 
 1549 0.007343834401570649 
 1550 0.012572619787708444 
 1551 0.006436190463816256 
 1552 0.011485966599866422 
 1553 0.005623914632457439 
 1554 0.008107272161833746 
 1555 0.01493391327760614 
 1556 0.013818316572582803 
 1557 0.01081630698544253 
 1558 0.005512629277988772 
 1559 0.008004723262938777 
 1560 0.012734474717213479 
 1561 0.008812791952501254 
 1562 0.011099537325204122 
 1563 0.01417548163997753 
 1564 0.00972196929136461 
 1565 0.012643109505176173 
 1566 0.00842622473239162 
 1567 0.007662790232603450 
 1568 0.009020925964741936 
 1569 0.008903480097418965 
 1570 0.011404164214339367 
 1571 0.007502196832077181 
 1572 0.007844185901923657 
 1573 0.009595744581934459 
 1574 0.012946112016115823 
 1575 0.010763913001599953 
 1576 0.007462353557982849 
 1577 0.004415950219887172 
 1578 0.007713270375937761 
 1579 0.00460736754268125 
 1580 0.00956743717891781 
 1581 0.014217071553894902 
 1582 0.007437918638833497 
 1583 0.009086275563736559 
 1584 0.012193555637620123 
 1585 0.007355730420736508 
 1586 0.010469405494553694 
 1587 0.013798269110062558 
 1588 0.010046020079138723 
 1589 0.009695335635832966 
 1590 0.009590252504509287 
 1591 0.010894774823087986 
 1592 0.011293128855546288 
 1593 0.013100897761291969 
 1594 0.016541271995253928 
 1595 0.010689497366051346 
 1596 0.006626108850326526 
 1597 0.00999605476529260 
 1598 0.01204800403270217 
 1599 0.010618926715167447 
 1600 0.00784391387423316

==> eigenvector_gaussion_tildeK.txt <==
 0 -0.009397882504770446 
 1 -0.015152026830523486 
 2 -0.01152347445143422 
 3 -0.009022956630706647 
 4 -0.00760409805763720 
 5 -0.00771449778825387 
 6 -0.01291395782558028 
 7 -0.01347110084058612 
 8 -0.01608923340521075 
 9 -0.01019605411597005 
 10 -0.01239100199880705 
 11 -0.01409350120708831 
 12 -0.00996183805606043 
 13 -0.00657558595025349 
 14 -0.01216785131583013 
 15 -0.00977397297450493 
 16 -0.01393329951903988 
 17 -0.02038687445228649 
 18 -0.01373623303152101 
 19 -0.00930520855576098 
 20 -0.0141186433883168 
 21 -0.0124595308799887 
 22 -0.0123773926565356 
 23 -0.0131730528033123 
 24 -0.0082609169204033 
 25 -0.0107486195273885 
 26 -0.01670016982379300 
 27 -0.0096692900258701 
 28 -0.0124141293696981 
 29 -0.001320450463847 
 30 -0.0109951778702029 
 31 -0.0117283660934752 
 32 -0.01328555243239071 
 33 -0.0152500445164428 
 34 -0.0113093291657614 
 35 -0.0149363789700293 
 36 -0.0118967189517300 
 37 -0.0098532544117926 
 38 -0.0122163032334095 
 39 -0.00891924662117258 
 40 -0.0161393860320406 
 41 -0.0118954877454741 
 42 -0.0114033207085723 
 43 -0.0135626703320466 
 44 -0.0110307267107912 
 45 -0.0126924417046865 
 46 -0.01393315540186661 
 47 -0.0124621964401272 
 48 -0.0085761613983258 
 49 -0.0132069882329116 
 50 -0.0134783003971996 
 51 -0.0044422736999240 
 52 -0.0142642214619020 
 53 -0.0074820047322156 
 54 -0.00946519736937093 
 55 -0.01037291184065457 
 56 -0.0095707780122242 
 57 -0.0093220025930159 
 58 -0.0075015149776035 
 59 -0.0079380861176586 
 60 -0.0122590993817920 
 61 -0.0145413942737967 
 62 -0.0105068474497346 
 63 -0.0116434727564158 
 64 -0.0098032611958726 
 65 -0.0097707246105295 
 66 -0.00905931642097042 
 67 -0.0099220462332902 
 68 -0.0140023778811343 
 69 -0.0104289514686234 
 70 -0.0118008681493366 
 71 -0.01208280752278450 
 72 -0.0114339606837726 
 73 -0.0070586207064068 
 74 -0.01085530574465341 
 75 -0.0088265664445105 
 76 -0.0076240129100700 
 77 -0.0122267867288736 
 78 -0.0079174654505371 
 79 -0.0120861694871072 
 80 -0.0115540246570116 
 81 -0.0114427901883084 
 82 -0.0092282063351497 
 83 -0.0103054432491898 
 84 -0.0122682626572485 
 85 -0.0121181049969887 
 86 -0.0084118829735162 
 87 -0.0102951521552805 
 88 -0.00904468580066996 
 89 -0.0118601473935728 
 90 -0.0127237719948888 
 91 -0.01046496221803855 
 92 -0.01210182566597756 
 93 -0.00902257089320070 
 94 -0.0115836440577732 
 95 -0.0074796974434153 
 96 -0.0120563895278455 
 97 -0.0122337983342340 
 98 -0.0125707287098210 
 99 -0.01422331633288053 
 100 -0.0109283232906957 
 101 -0.0155896555423005 
 102 -0.0076137182885591 
 103 -0.0135601216401929 
 104 -0.0144017036292984 
 105 -0.0084931480378643 
 106 -0.0060769190759829 
 107 -0.0106798789533223 
 108 -0.0162400999767516 
 109 -0.0108444639372359 
 110 -0.00683133189970342 
 111 -0.0079720485232845 
 112 -0.0049183065196057 
 113 -0.0132750722996774 
 114 -0.0081270001129404 
 115 -0.0046237660912909 
 116 -0.0146494161656886 
 117 -0.0111282443865002 
 118 -0.0140730279645859 
 119 -0.0121935470829921 
 120 -0.0094056232835196 
 121 -0.01642610224832458 
 122 -0.0048409342496871 
 123 -0.0112087364003265 
 124 -0.0112011072405362 
 125 -0.01348915605664497 
 126 -0.0124792131779610 
 127 -0.00711356312370658 
 128 -0.01146634345429011 
 129 -0.0101676224003629 
 130 -0.0095839279255834 
 131 -0.0132241626576257 
 132 -0.0090906314628242 
 133 -0.0142028890506463 
 134 -0.00936792960979246 
 135 -0.0111314472195843 
 136 -0.0172301698486208 
 137 -0.0068518271768360 
 138 -0.0126492649248594 
 139 -0.0109612664530999 
 140 -0.0118768004301806 
 141 -0.0119096617697663 
 142 -0.0103303220860408 
 143 -0.0094783757460782 
 144 -0.0123530681992997 
 145 -0.0039676234415280 
 146 -0.0133955990883137 
 147 -0.0115007685974306 
 148 -0.0106493216886286 
 149 -0.0078623910898031 
 150 -0.0117489467881470 
 151 -0.0132488385770142 
 152 -0.0129510300461300 
 153 -0.0074364791969456 
 154 -0.0063830476514537 
 155 -0.0103568594965397 
 156 -0.0123089972909916 
 157 -0.0122702907642604 
 158 -0.0133718627596975 
 159 -0.0066335749302668 
 160 -0.0106763240277668 
 161 -0.0110041533605819 
 162 -0.0102240749880721 
 163 -0.0137387008801923 
 164 -0.0078974296569203 
 165 -0.0156152743374124 
 166 -0.0080958527008260 
 167 -0.0087183781885502 
 168 -0.0144810148878828 
 169 -0.0064324028452842 
 170 -0.0111895622498720 
 171 -0.0135644289571545 
 172 -0.0118747575035317 
 173 -0.0133422780342969 
 174 -0.0150840721056760 
 175 -0.0186947216246569 
 176 -0.0125956786775372 
 177 -0.0103131878480614 
 178 -0.0133983938911641 
 179 -0.0137078614519282 
 180 -0.003043302847285 
 181 -0.01441830100901828 
 182 -0.0076115840078153 
 183 -0.0092263661676058 
 184 -0.0118763187679954 
 185 -0.01198173464509660 
 186 -0.0125337605843920 
 187 -0.0081208783142797 
 188 -0.0098006483392245 
 189 -0.0153604533441252 
 190 -0.01589162162459807 
 191 -0.0115433199392531 
 192 -0.0063781373326296 
 193 -0.0065606188035288 
 194 -0.0106104975752349 
 195 -0.0136528864740760 
 196 -0.01433536165690990 
 197 -0.00967921496716260 
 198 -0.0136936199643240 
 199 -0.0119937892919507 
 200 -0.013404083282891 
 201 -0.01222372102058 
 202 -0.011642631539880 
 203 -0.009162506545360 
 204 -0.010022045695730 
 205 -0.01028283945943 
 206 -0.01114603180998 
 207 -0.01001379695547 
 208 -0.01094369302514 
 209 -0.01056994683952 
 210 -0.010491250999356 
 211 -0.0133565926734749 
 212 -0.011896704957991 
 213 -0.008926455220872 
 214 -0.01292451553103 
 215 -0.00971536393061 
 216 -0.01112853649228 
 217 -0.00987730951826 
 218 -0.00798276272854 
 219 -0.01147200275111 
 220 -0.01070300493101 
 221 -0.01389270616954 
 222 -0.00921779893092 
 223 -0.009029230161087 
 224 -0.010586244122938 
 225 -0.00642249608355 
 226 -0.01204339496022 
 227 -0.01018467203272 
 228 -0.00293832684669 
 229 -0.01378517649884 
 230 -0.00703666738516 
 231 -0.01412576553219 
 232 -0.01326583660045 
 233 -0.00898914674885 
 234 -0.00562568027345 
 235 -0.01129674542698 
 236 -0.01149005296479 
 237 -0.01134326213029 
 238 -0.01251370526691 
 239 -0.012152766166704 
 240 -0.01045300533859 
 241 -0.01159093817060 
 242 -0.00742651654223 
 243 -0.01312862614157 
 244 -0.01259176778362 
 245 -0.01046694758227 
 246 -0.01236339051079 
 247 -0.00944086812607 
 248 -0.015570638881281 
 249 -0.01123087448918 
 250 -0.01238210499205 
 251 -0.01304016368202 
 252 -0.007812951816925 
 253 -0.01290157973160 
 254 -0.01119533333638 
 255 -0.01292685703478 
 256 -0.010746064612468 
 257 -0.01072922618343 
 258 -0.01376961751563 
 259 -0.00847230104761 
 260 -0.01309496648844 
 261 -0.00884233293819 
 262 -0.00859498423022 
 263 -0.01218585001278 
 264 -0.004918207893697 
 265 -0.01086945047649 
 266 -0.009510010003603 
 267 -0.01078690562448 
 268 -0.01058388494349 
 269 -0.01433606383914 
 270 -0.00768652675917 
 271 -0.008851697653511 
 272 -0.01366255403427 
 273 -0.00850968590505 
 274 -0.00962084040132 
 275 -0.0058377440353 
 276 -0.011477351373178 
 277 -0.01442019623423 
 278 -0.01473208771892 
 279 -0.010737538198809 
 280 -0.01257930884712 
 281 -0.00952299936404 
 282 -0.007289222124242 
 283 -0.01044651348317 
 284 -0.01425392216649 
 285 -0.0141590685463276 
 286 -0.00866932846249 
 287 -0.01173842233785 
 288 -0.01179184242487 
 289 -0.00924806495843 
 290 -0.010060094757635 
 291 -0.00868922401287 
 292 -0.005790836419108 
 293 -0.00985537891387 
 294 -0.006161524125605 
 295 -0.01377207697238 
 296 -0.01141736572488 
 297 -0.01582287926486 
 298 -0.00954489286490 
 299 -0.011592115935052 
 300 -0.01061602368890 
 301 -0.01444042239804 
 302 -0.00462025801705 
 303 -0.00903980385579 
 304 -0.01689882026478 
 305 -0.00988400729042 
 306 -0.00877439708469 
 307 -0.007547820229177 
 308 -0.01189650609333 
 309 -0.01073245436883 
 310 -0.00807130918861 
 311 -0.01124103857940 
 312 -0.00978602385414 
 313 -0.01583495756750 
 314 -0.0116829624557745 
 315 -0.01204355086382 
 316 -0.01411399214678 
 317 -0.01570512007538 
 318 -0.00870685406761 
 319 -0.01227192994281 
 320 -0.01113701601306 
 321 -0.01233751673643 
 322 -0.00404289708150 
 323 -0.01231016611690 
 324 -0.00988015343503 
 325 -0.012011975359925 
 326 -0.00869948437017 
 327 -0.00660261124112 
 328 -0.01211656918756 
 329 -0.005797115736624 
 330 -0.01458333270865 
 331 -0.01082452650923 
 332 -0.00922730386212 
 333 -0.0037487355250 
 334 -0.00834032240615 
 335 -0.01702716490013 
 336 -0.014846190865552 
 337 -0.00753697697426 
 338 -0.008962349664816 
 339 -0.00593899020758 
 340 -0.00530082015564 
 341 -0.01259635357922 
 342 -0.01184143758773 
 343 -0.009315595257239 
 344 -0.00881300117052 
 345 -0.007028924018753 
 346 -0.00696462483413 
 347 -0.01100083777205 
 348 -0.01189709293739 
 349 -0.01148177034820 
 350 -0.01152290055909 
 351 -0.0066669768758 
 352 -0.00833595727398 
 353 -0.014869062529793 
 354 -0.010776501329168 
 355 -0.01022140985611 
 356 -0.01170504872477 
 357 -0.01221680986520 
 358 -0.00673889664631 
 359 -0.00798303883640 
 360 -0.01136604955096 
 361 -0.00787491713192 
 362 -0.00727926887402 
 363 -0.01327682596194 
 364 -0.01364633653403 
 365 -0.01338374568435 
 366 -0.007708638372706 
 367 -0.00996115783234 
 368 -0.01302184232931 
 369 -0.00839688926596 
 370 -0.01039598963793 
 371 -0.0097202265864626 
 372 -0.00825798995311 
 373 -0.00903873346082 
 374 -0.00893640841939 
 375 -0.01488011199818 
 376 -0.01527625845915 
 377 -0.00975572905383 
 378 -0.00989394241100 
 379 -0.00951884082506 
 380 -0.01327698702600 
 381 -0.00935163420123 
 382 -0.012341306774055 
 383 -0.00992559031341 
 384 -0.0165078027133310 
 385 -0.00825362624928 
 386 -0.012563057181767 
 387 -0.01559696490541 
 388 -0.01219274603826 
 389 -0.01456066245467 
 390 -0.00932052545625 
 391 -0.01241985039963 
 392 -0.00951874180984 
 393 -0.00928239392927 
 394 -0.00918426599565 
 395 -0.00814806329554 
 396 -0.01347651009400 
 397 -0.00779616822562 
 398 -0.01196861147187 
 399 -0.00797990505138 
 400 -0.01585572537805 
 401 -0.00812283657440 
 402 -0.01133670794581 
 403 -0.006885431520717 
 404 -0.01667989401456 
 405 -0.01344196025573 
 406 -0.00681380149947 
 407 -0.01026894329245 
 408 -0.00984150067788 
 409 -0.00830067417966 
 410 -0.00649444008153 
 411 -0.00846323421538 
 412 -0.00760245119791 
 413 -0.01366336944882 
 414 -0.01327355153928 
 415 -0.01166115024452 
 416 -0.012325948945053 
 417 -0.01437311374463 
 418 -0.00969850886178 
 419 -0.01221891802613 
 420 -0.00876661095420 
 421 -0.00732239019972 
 422 -0.01160920843485 
 423 -0.01113106918490 
 424 -0.01079396625150 
 425 -0.010881891075829 
 426 -0.01234243376266 
 427 -0.00664853240586 
 428 -0.00998409235551 
 429 -0.01869627960719 
 430 -0.00797250351928 
 431 -0.00356670851332 
 432 -0.01028267418878 
 433 -0.01352670504510 
 434 -0.01096638743694 
 435 -0.012657935524523 
 436 -0.00409645516876 
 437 -0.00540521321749 
 438 -0.007840352357216 
 439 -0.013799270459680 
 440 -0.00575609000565 
 441 -0.00540456776892 
 442 -0.01367595497486 
 443 -0.01358707010215 
 444 -0.01043005795666 
 445 -0.01143359052830 
 446 -0.011947010282983 
 447 -0.009081959028738 
 448 -0.00888693903209 
 449 -0.00856000948258 
 450 -0.015100217315054 
 451 -0.00622970895213 
 452 -0.00927098037596 
 453 -0.00892712611652 
 454 -0.01153424913787 
 455 -0.00883721465226 
 456 -0.00884955603362 
 457 -0.0115507378656746 
 458 -0.009581408106870 
 459 -0.01362998361661 
 460 -0.01323830765892 
 461 -0.014772891664918 
 462 -0.01270036642565 
 463 -0.01111400405244 
 464 -0.01413498018797 
 465 -0.00764387385693 
 466 -0.01290849572141 
 467 -0.016064693020760 
 468 -0.00871266750686 
 469 -0.01429976008268 
 470 -0.00686927052016 
 471 -0.01213440934666 
 472 -0.01322267871078 
 473 -0.01307965436415 
 474 -0.01422296290934 
 475 -0.01261558377769 
 476 -0.0111224211539091 
 477 -0.00793826888034 
 478 -0.00844424731370 
 479 -0.00985593772225 
 480 -0.01526688265141 
 481 -0.00903738774823 
 482 -0.00883211133337 
 483 -0.015415379014278 
 484 -0.01279154887576 
 485 -0.01059958594329 
 486 -0.00792831276073 
 487 -0.01069263134970 
 488 -0.01510285599310 
 489 -0.00917573450581 
 490 -0.00676514528435 
 491 -0.00666781297248 
 492 -0.01104365528303 
 493 -0.01110896002542 
 494 -0.01238905963217 
 495 -0.0109578325536619 
 496 -0.00595157690812 
 497 -0.01316927821223 
 498 -0.01593009454307 
 499 -0.01094138128005 
 500 -0.01566650511583 
 501 -0.01181274161958 
 502 -0.01446536577544 
 503 -0.00921474957457 
 504 -0.00850247433330 
 505 -0.010464856873829 
 506 -0.012840032671548 
 507 -0.01181360788924 
 508 -0.009753384823673 
 509 -0.00934065763289 
 510 -0.011548096509564 
 511 -0.01225186771261 
 512 -0.00705482264359 
 513 -0.013137255588073 
 514 -0.01365860474733 
 515 -0.00844909595298 
 516 -0.01367013270660 
 517 -0.01421219784193 
 518 -0.00977949383035 
 519 -0.00971513543086 
 520 -0.015008504569529 
 521 -0.01123853044517 
 522 -0.00935755845397 
 523 -0.01301441455531 
 524 -0.01205131580415 
 525 -0.01075724314300 
 526 -0.00882476511119 
 527 -0.01049256621710 
 528 -0.00893587479054 
 529 -0.01300914108420 
 530 -0.01293556044564 
 531 -0.01139525620851 
 532 -0.00991497389532 
 533 -0.01117856217005 
 534 -0.0056901562039 
 535 -0.00315103979786 
 536 -0.00922013765232 
 537 -0.01025009844094 
 538 -0.01011791199048 
 539 -0.013373787731040 
 540 -0.013453184688791 
 541 -0.004885479944663 
 542 -0.00849560717956 
 543 -0.01257504710476 
 544 -0.00896582784573 
 545 -0.01118840734660 
 546 -0.01508305869676 
 547 -0.01234921021420 
 548 -0.01354336341398 
 549 -0.01073595921656 
 550 -0.00993270715591 
 551 -0.00813873712117 
 552 -0.016022260102043 
 553 -0.01171072639555 
 554 -0.01002557920135 
 555 -0.00840374387638 
 556 -0.00813384945690 
 557 -0.00806685120597 
 558 -0.00781123025640 
 559 -0.01274377537118 
 560 -0.009652658730020 
 561 -0.010571824787974 
 562 -0.01806578736056 
 563 -0.01224652323518 
 564 -0.01213768520498 
 565 -0.013093326729081 
 566 -0.0037941804294 
 567 -0.01275999243663 
 568 -0.01014252742237 
 569 -0.00871884974335 
 570 -0.009739521945136 
 571 -0.016101360402134 
 572 -0.01291580652910 
 573 -0.01319189486263 
 574 -0.007992116449022 
 575 -0.01011814088874 
 576 -0.01090876319167 
 577 -0.00637859176370 
 578 -0.01412220049054 
 579 -0.01028323355083 
 580 -0.01100173820049 
 581 -0.01123249127640 
 582 -0.00863399856376 
 583 -0.014141221076260 
 584 -0.010150883820189 
 585 -0.01259406470230 
 586 -0.01298668817514 
 587 -0.01396257210057 
 588 -0.009795554534030 
 589 -0.009556676384953 
 590 -0.00956271131206 
 591 -0.01062749984588 
 592 -0.00503046407381 
 593 -0.01084603171041 
 594 -0.00752641795356 
 595 -0.00875280071063 
 596 -0.01095689515577 
 597 -0.00599862024847 
 598 -0.01028984600981 
 599 -0.01158744887547 
 600 -0.00882540748370 
 601 -0.008890403694896 
 602 -0.009176360712502 
 603 -0.01056208788663 
 604 -0.00976856049310 
 605 -0.00912774882652 
 606 -0.01339497703083 
 607 -0.01770030086455 
 608 -0.014048992139936 
 609 -0.01188073231198 
 610 -0.0064836881976 
 611 -0.01100187170627 
 612 -0.007217779310792 
 613 -0.00904806837950 
 614 -0.01153112366081 
 615 -0.00948480087955 
 616 -0.011356458896852 
 617 -0.007425751935739 
 618 -0.01460610795948 
 619 -0.01086796797647 
 620 -0.00851682706708 
 621 -0.01007832238148 
 622 -0.01046854860432 
 623 -0.00976425249993 
 624 -0.00720488425232 
 625 -0.00986104038306 
 626 -0.01334175502991 
 627 -0.01087177955025 
 628 -0.00762905520250 
 629 -0.00850645956171 
 630 -0.01471464539677 
 631 -0.00841870205996 
 632 -0.011976021187069 
 633 -0.017630912664586 
 634 -0.01182983446926 
 635 -0.00792679596436 
 636 -0.01258247235843 
 637 -0.01402852203169 
 638 -0.010052617105253 
 639 -0.00985354687730 
 640 -0.00716031601577 
 641 -0.00968010136172 
 642 -0.00961993836787 
 643 -0.0118683750474543 
 644 -0.00703216757643 
 645 -0.01083889835472 
 646 -0.012166554003709 
 647 -0.00892926069929 
 648 -0.00420930155170 
 649 -0.01160157152966 
 650 -0.00802239882604 
 651 -0.01208893346844 
 652 -0.00920204965674 
 653 -0.015148976077840 
 654 -0.00878285263701 
 655 -0.01062224615177 
 656 -0.01052034902929 
 657 -0.01078589524463 
 658 -0.01365753049574 
 659 -0.00747849641594 
 660 -0.01452515452877 
 661 -0.00948000170995 
 662 -0.01182256960184 
 663 -0.01366723557169 
 664 -0.01225061865362 
 665 -0.01007943712384 
 666 -0.01087401034828 
 667 -0.00839477620377 
 668 -0.01133239116591 
 669 -0.01194507838390 
 670 -0.00557785129367 
 671 -0.00646078426530 
 672 -0.01304593598538 
 673 -0.01258832288853 
 674 -0.01242280543582 
 675 -0.01132506941073 
 676 -0.01553835921373 
 677 -0.011003573042316 
 678 -0.00642652581248 
 679 -0.010244864527514 
 680 -0.00835607095548 
 681 -0.01169065425952 
 682 -0.00775002001812 
 683 -0.01462225062825 
 684 -0.01170819860788 
 685 -0.00870574252453 
 686 -0.00910652936994 
 687 -0.01342214190419 
 688 -0.00521709344772 
 689 -0.00559193425076 
 690 -0.010769346990435 
 691 -0.00991020168257 
 692 -0.005851273070998 
 693 -0.00802521357240 
 694 -0.00965339327773 
 695 -0.00663703413740 
 696 -0.012245742052529 
 697 -0.01165789188035 
 698 -0.00892319636886 
 699 -0.01195910158901 
 700 -0.00921429497002 
 701 -0.01299306487008 
 702 -0.01327815790366 
 703 -0.00876362793192 
 704 -0.01045292370683 
 705 -0.01214209432003 
 706 -0.00864937277898 
 707 -0.00838392286690 
 708 -0.007862111674415 
 709 -0.01492443221731 
 710 -0.01273330181408 
 711 -0.013304263512680 
 712 -0.00718310942255 
 713 -0.01197965711085 
 714 -0.008424721367145 
 715 -0.01120567772541 
 716 -0.00660856950603 
 717 -0.01220437105878 
 718 -0.00875203698160 
 719 -0.01183706725913 
 720 -0.01697944838449 
 721 -0.01171398251397 
 722 -0.00908841705873 
 723 -0.01260154541033 
 724 -0.01190385452673 
 725 -0.01161886782002 
 726 -0.01092055833596 
 727 -0.01398334872799 
 728 -0.01298983723654 
 729 -0.00824917028347 
 730 -0.00539187916347 
 731 -0.00590161615840 
 732 -0.01300240015102 
 733 -0.00743696656879 
 734 -0.009482957277428 
 735 -0.01110748319083 
 736 -0.01305386260863 
 737 -0.01326568371867 
 738 -0.00890457344678 
 739 -0.01290212660921 
 740 -0.006586609219430 
 741 -0.00937752395449 
 742 -0.01102440155277 
 743 -0.01112532121192 
 744 -0.009843685011110 
 745 -0.00808181596057 
 746 -0.00911087404853 
 747 -0.01349200246705 
 748 -0.01423458769283 
 749 -0.010904551478817 
 750 -0.009638310889917 
 751 -0.00908384333878 
 752 -0.00903394869945 
 753 -0.01079921473071 
 754 -0.009570521625220 
 755 -0.01371035459352 
 756 -0.00547092200610 
 757 -0.00920448693430 
 758 -0.00995715329193 
 759 -0.01054403431414 
 760 -0.00957618221328 
 761 -0.01055030567296 
 762 -0.01340477848505 
 763 -0.01194310008673 
 764 -0.013662455975573 
 765 -0.012303087820988 
 766 -0.010749284211478 
 767 -0.01328336797510 
 768 -0.007423788509126 
 769 -0.00911784301915 
 770 -0.00552849553779 
 771 -0.0099442113331831 
 772 -0.00748834128268 
 773 -0.00767321808067 
 774 -0.00968527055646 
 775 -0.00954958640453 
 776 -0.00857733031045 
 777 -0.015387605667721 
 778 -0.01122943764127 
 779 -0.01575949891768 
 780 -0.01165328032979 
 781 -0.014454046938156 
 782 -0.01379221123460 
 783 -0.016124409981690 
 784 -0.00830583865027 
 785 -0.01066511650377 
 786 -0.01048405069194 
 787 -0.010793225155159 
 788 -0.01333659694677 
 789 -0.01072918373835 
 790 -0.009469748301629 
 791 -0.01194008470555 
 792 -0.0872933022784896
 
 793 -0.012726275647731 
 794 -0.011986409890595 
 795 -0.00915663987167 
 796 -0.01151642139021 
 797 -0.012389167214532 
 798 -0.00904648503011 
 799 -0.009443855074166 
 800 0.0111876640209181 
 801 0.0076441666929281 
 802 0.0155359962817990 
 803 0.0141406566232731 
 804 0.0139008329092898 
 805 0.0062989424969603 
 806 0.0092908195135080 
 807 0.0100095608757217 
 808 0.0146736585569851 
 809 0.0152656581455606 
 810 0.0111133325131854
 
 811 0.0141355275129365 
 812 0.0091755491879102 
 813 0.0124195506746273 
 814 0.0093906011507582 
 815 0.0053089865939082 
 816 0.0111510492002867 
 817 0.0191308622184431 
 818 0.0131392370856652 
 819 0.0134416810714991 
 820 0.0052559225609644 
 821 0.0169012162875338 
 822 0.0126286844180383 
 823 0.01302539532577445 
 824 0.0150391773802495 
 825 0.01105389371077461 
 826 0.01523653043077670 
 827 0.0092429962605050 
 828 0.0044784569106491 
 829 0.0127134083331658 
 830 0.0086099389522118 
 831 0.01009373128471333 
 832 0.01045373747453411 
 833 0.0127600858623322 
 834 0.0140554782264640 
 835 0.0120382079314097 
 836 0.0153917469059411 
 837 0.0083185753006221 
 838 0.0078438793215432 
 839 0.0099626061773606 
 840 0.0081040597846740 
 841 0.0099491937138428 
 842 0.0097262418689772 
 843 0.01061324092732224 
 844 0.007040029131230 
 845 0.0125220943499142 
 846 0.0166378068385138 
 847 0.0116839363546927 
 848 0.0162000760672133 
 849 0.0100389805883720 
 850 0.0051293302276921 
 851 0.0067271108787039 
 852 0.0112503510765752 
 853 0.0102936442406464 
 854 0.0062828557744627 
 855 0.0091160345825652 
 856 0.0118567481011686 
 857 0.0165820231754234 
 858 0.01863131587643646 
 859 0.0147358662753841 
 860 0.0063878557912538 
 861 0.0107038323135854 
 862 0.01280127543321017 
 863 0.0099161511427014 
 864 0.0047037001720127 
 865 0.0133491366948219 
 866 0.0165825013562493 
 867 0.0105779449845711 
 868 0.01033666485831762 
 869 0.0086642098517589 
 870 0.0065151449930377 
 871 0.0070148198335374 
 872 0.0095791889184865 
 873 0.0119243336272392 
 874 0.0103481520972383 
 875 0.009364416372571 
 876 0.0059112879287558 
 877 0.0168856741820737 
 878 0.0156785119173674 
 879 0.01256529523590572 
 880 0.000850648775608 
 881 0.0096264968968733 
 882 0.0133759268748924 
 883 0.0192265660589483 
 884 0.0060246954025993 
 885 0.0102205051659817 
 886 0.0137618225813328 
 887 0.0080313186788468 
 888 0.0094982570273586 
 889 0.0077485821387555 
 890 0.0115107213124431 
 891 0.0097139101613464 
 892 0.0107775002009752 
 893 0.0125548295558453 
 894 0.008802838207211 
 895 0.00750892849520949 
 896 0.0111228514969724 
 897 0.01687536244948041 
 898 0.0151671556465995 
 899 0.0095593892152448 
 900 0.0169770531644560 
 901 0.01241830700033348 
 902 0.0097263347642047 
 903 0.0107977596363630 
 904 0.0079502471464931 
 905 0.0147350239067115 
 906 0.0111937787978219 
 907 0.01065449033179009 
 908 0.00568610776496588 
 909 0.0073254240616234 
 910 0.0120899303461505 
 911 0.0080857608607476 
 912 0.0153187998992440 
 913 0.0079060657097798 
 914 0.0143450020698673 
 915 0.0112810164793765 
 916 0.0137131380265323 
 917 0.0077978654016205 
 918 0.0058533032667831 
 919 0.00995853269661212 
 920 0.01194236200524165 
 921 0.0099977907739426 
 922 0.0147502711973359 
 923 0.0113032094264299 
 924 0.0085931048114314 
 925 0.0110140635235417 
 926 0.0101638720103035 
 927 0.0058199101920128 
 928 0.0102506514910314 
 929 0.0092507923408190 
 930 0.0070823316926239 
 931 0.0144100173137176 
 932 0.0102068376685816 
 933 0.0101556803622081 
 934 0.005593159180037 
 935 0.0100051210305608 
 936 0.0078800406964426 
 937 0.0106495777431576 
 938 0.0074486921487317 
 939 0.0115037716977027 
 940 0.00487904467455661 
 941 0.0097118156833607 
 942 0.0044289626545907 
 943 0.0175874482606578 
 944 0.00882784177973687 
 945 0.0107317725698958 
 946 0.0059053013431639 
 947 0.0084373844002378 
 948 0.0116782259834887 
 949 0.01161236200820646 
 950 0.0063526947510230 
 951 0.0069465888546569 
 952 0.0079431240326441 
 953 0.01058884796926039 
 954 0.0121421568059358 
 955 0.0142492882981563 
 956 0.0149643319375861 
 957 0.01461582420006387 
 958 0.0115183112483747 
 959 0.0109075608569082 
 960 0.0093553010041717 
 961 0.0125080380744111 
 962 0.006970486649863 
 963 0.0115062600505491 
 964 0.003544955315370 
 965 0.0101430920013351 
 966 0.0120739489429324 
 967 0.0078919324181722 
 968 0.008098812033693 
 969 0.0092255567463385 
 970 0.0103793022036534 
 971 0.01499428785979465 
 972 0.0111807630675221 
 973 0.01367046873711766 
 974 0.01292394970466710 
 975 0.0131326269933960 
 976 0.0165123170619195 
 977 0.0098941240079318 
 978 0.0095388123928089 
 979 0.0041340851388364 
 980 0.10202619964632337 
 981 0.0067413031695529 
 982 0.0096578711390948 
 983 0.0054062093190737 
 984 0.0110285817992263 
 985 0.0146013909735119 
 986 0.0095381589880940 
 987 0.0055083440909438 
 988 0.0147980179019259 
 989 0.0102238275448289 
 990 0.0083875763929974 
 991 0.0150472566196110 
 992 0.0105691557356458 
 993 0.0111274826844436 
 994 0.0120868184967939 
 995 0.0088428476112985 
 996 0.0088163561493925 
 997 0.01162184248917871 
 998 0.0105350214786141 
 999 0.0058500416309554 
 1000 0.01342490552220666 
 1001 0.0151517907930173 
 1002 0.007942525950821 
 1003 0.0124092738701211 
 1004 0.01256059796856286 
 1005 0.0134062217637333 
 1006 0.0097359795571414 
 1007 0.0083937714973914 
 1008 0.0137228471862795 
 1009 0.0114756255917559 
 1010 0.0082915618897599 
 1011 0.0178128504812421 
 1012 0.0060854476463679 
 1013 0.0073969871121418 
 1014 0.0118305908834883 
 1015 0.0139641689944542 
 1016 0.0083904675497489 
 1017 0.0175417060638324 
 1018 0.01361789673826528 
 1019 0.01463998653248496 
 1020 0.0087978947963404 
 1021 0.0082691516787335 
 1022 0.0089626872084612 
 1023 0.0088688435163208 
 1024 0.0047014023501807 
 1025 0.01111225466630167 
 1026 0.01826516312320932 
 1027 0.0103633965182533 
 1028 0.0073663632015220 
 1029 0.0128110622170442 
 1030 0.004581256260647 
 1031 0.0118904446868429 
 1032 0.0069021432127810 
 1033 0.0108660922947409 
 1034 0.00999651961680819 
 1035 0.0074793460976467 
 1036 0.0079451877093900 
 1037 0.0166576867205062 
 1038 0.00840141286573769 
 1039 0.0087438523909782 
 1040 0.0161937141769576 
 1041 0.0104198768701597 
 1042 0.0117512379787403 
 1043 0.006243480896805 
 1044 0.0123549361306883 
 1045 0.0129246606853524 
 1046 0.0102096855733559 
 1047 0.0052098447630573 
 1048 0.0093621347300072 
 1049 0.01248833282164562 
 1050 0.0159517899228786 
 1051 0.01045927163407882 
 1052 0.0140015965194792 
 1053 0.0104003898767809 
 1054 0.0083197000430849 
 1055 0.0121390497623520 
 1056 0.0111083164856926 
 1057 0.0103241422073729 
 1058 0.0126245794657844 
 1059 0.0128788750792907 
 1060 0.0136161271418336 
 1061 0.004690519271524 
 1062 0.0108666099373794 
 1063 0.0127060413367319 
 1064 0.01031728911406938 
 1065 0.0114262747795283 
 1066 0.0131593511555113 
 1067 0.0150590802699937 
 1068 0.0108905209306367 
 1069 0.0112111357092210 
 1070 0.0164061013267352 
 1071 0.003921978360624 
 1072 0.0097094251607968 
 1073 0.0078690008167384 
 1074 0.0074750226808507 
 1075 0.0039253329026321 
 1076 0.0107540650575522 
 1077 0.0136116524928335 
 1078 0.0104033407846208 
 1079 0.0124676728502540 
 1080 0.0104741427096374 
 1081 0.0088121605448130 
 1082 0.0141194482603133 
 1083 0.01024833133238310 
 1084 0.0082648522579094 
 1085 0.0117873966130743 
 1086 0.0117534796418662 
 1087 0.0129211364109983 
 1088 0.0144745251257761 
 1089 0.0045138655665346 
 1090 0.0070775572321587 
 1091 0.0134273692575825 
 1092 0.0174734798224195 
 1093 0.0156063156798739 
 1094 0.0104311087578525 
 1095 0.0146310909002815 
 1096 0.0138851679296424 
 1097 0.0097180849947094 
 1098 0.002554381807893 
 1099 0.004289453353113 
 1100 0.0073254180810936 
 1101 0.0141759667898249 
 1102 0.0154550846592977 
 1103 0.0125636415185294 
 1104 0.0100849434852610 
 1105 0.01302096235599213 
 1106 0.008999387455337385 
 1107 0.007886229227281 
 1108 0.01002496190090307 
 1109 0.0122627325512406 
 1110 0.0097260819358844 
 1111 0.0094043254839672 
 1112 0.0119239735626007 
 1113 0.01666510244503764 
 1114 0.01525531202672260 
 1115 0.01075208697997788 
 1116 0.0098889382180717 
 1117 0.0070084856279915 
 1118 0.0065262426808867 
 1119 0.0099981517056997 
 1120 0.0096860768264608 
 1121 0.01628112531804397 
 1122 0.0074681733543201 
 1123 0.0131316204928271 
 1124 0.0133543205438649 
 1125 0.0080341915258365 
 1126 0.008487901324931 
 1127 0.007065662631738 
 1128 0.0155673588380910 
 1129 0.0092317788335181 
 1130 0.0130397570410781 
 1131 0.0130979183040197 
 1132 0.00815366966698619 
 1133 0.01255783094845062 
 1134 0.01159032058244953 
 1135 0.0083526108637136 
 1136 0.0134711925708694 
 1137 0.0103542950424212 
 1138 0.0160531175488095 
 1139 0.008055836517365 
 1140 0.0068496240936800 
 1141 0.0096912862999703 
 1142 0.0067138118465002 
 1143 0.0144948575461465 
 1144 0.0103604851995734 
 1145 0.0140411938344735 
 1146 0.0158592599256483 
 1147 0.01283855140306721 
 1148 0.0153115827369048 
 1149 0.0135784762146711 
 1150 0.0129853090222789 
 1151 0.0131286352501811 
 1152 0.0119359068397325 
 1153 0.0123312794039084 
 1154 0.0119106456501581 
 1155 0.0075854238902815 
 1156 0.0107002407386490 
 1157 0.0089529251519442 
 1158 0.01123962753213757 
 1159 0.0095952749085848 
 1160 0.007606343048166 
 1161 0.0111196328184671 
 1162 0.00937104169542572 
 1163 0.0050725657837838 
 1164 0.0120097889261829 
 1165 0.0103237651812114 
 1166 0.0054535664850869 
 1167 0.0111000688936912 
 1168 0.0103608346542497 
 1169 0.0067638905716514 
 1170 0.00850271355063256 
 1171 0.0084548546374137 
 1172 0.0048753019068848 
 1173 0.0110732939940103 
 1174 0.007080669772328 
 1175 0.0043735730844249 
 1176 0.0102882876610461 
 1177 0.0109039834510896 
 1178 0.01557228196470959 
 1179 0.0142148918940338 
 1180 0.01494848427741917 
 1181 0.0090109610142926 
 1182 0.0140173076232691 
 1183 0.018123268811099984 
 1184 0.0076040497298907 
 1185 0.0118444648114864 
 1186 0.004218524279041 
 1187 0.0086547142525496 
 1188 0.0181649634546054 
 1189 0.0103041017320123 
 1190 0.01381661513373447 
 1191 0.0090764143519944 
 1192 0.0097386381262616 
 1193 0.00814971205402582 
 1194 0.0113762784573882 
 1195 0.01411106082456251 
 1196 0.01069259077273662 
 1197 0.0058490683922279 
 1198 0.0121067579518514 
 1199 0.0062990812123583 
 1200 0.01742802165186564 
 1201 0.0115783008684972 
 1202 0.0085790527255561 
 1203 0.01337980296704432 
 1204 0.0162251134448423 
 1205 0.01235858415534773 
 1206 0.006069900638281 
 1207 0.0075095515856774 
 1208 0.0163322408932164 
 1209 0.0057577924841092 
 1210 0.0119149454213807 
 1211 0.0084946977623289 
 1212 0.0067740256054881 
 1213 0.0101142620962819 
 1214 0.01501131331065447 
 1215 0.0090079247569260 
 1216 0.00718218974522760 
 1217 0.0112481852030560 
 1218 0.0088084816925347 
 1219 0.0180004900969465 
 1220 0.0078626093079663 
 1221 0.0130605090258235 
 1222 0.0125571255780730 
 1223 0.0156842257433117 
 1224 0.0063703843866705 
 1225 0.012562152591923196 
 1226 0.009584844215039924 
 1227 0.0125347430951744 
 1228 0.0127543919037808 
 1229 0.0114287218852501 
 1230 0.0075355488579721 
 1231 0.0098237730192585 
 1232 0.0078482154505887 
 1233 0.0113880043191492 
 1234 0.0162474644386176 
 1235 0.0088748048800773 
 1236 0.0117691616416163 
 1237 0.0127075184598238 
 1238 0.01102196050798590 
 1239 0.0100788113981807 
 1240 0.008997739393624 
 1241 0.0118315374920524 
 1242 0.00877717094841263 
 1243 0.0059137518971095 
 1244 0.0128234889602312 
 1245 0.01027342091916836 
 1246 0.01784956041044438 
 1247 0.0101649383800057 
 1248 0.0136556740724504 
 1249 0.0053602398923182 
 1250 0.0130872131782463 
 1251 0.0062651239183944 
 1252 0.0056412589204765 
 1253 0.0177326196339716 
 1254 0.0145790312953568 
 1255 0.0127410515280439 
 1256 0.0131943660298169 
 1257 0.01271959247539412 
 1258 0.0090066902678922 
 1259 0.0075548571483414 
 1260 0.0084376938309753 
 1261 0.0136774071767304 
 1262 0.01913342262792312 
 1263 0.0091956405663590 
 1264 0.01346584590718394 
 1265 0.0105770224328662 
 1266 0.006813276757743 
 1267 0.0140761737686788 
 1268 0.0118919978234794 
 1269 0.0101296680639628 
 1270 0.011863708164200123 
 1271 0.0124233895760720 
 1272 0.0103126259209121 
 1273 0.00838447403726778 
 1274 0.0109157508427372 
 1275 0.002196741117110 
 1276 0.0103196007616502 
 1277 0.0161747247455328 
 1278 0.0096827168335349 
 1279 0.0057212381124363 
 1280 0.0111063993654775 
 1281 0.004019541656196 
 1282 0.0111092442730637 
 1283 0.0056040030982522 
 1284 0.0082648422059462 
 1285 0.01123161150653647 
 1286 0.0128165335648032 
 1287 0.0056609130382168 
 1288 0.0104817663332643 
 1289 0.0078225599124734 
 1290 0.01384921481226413 
 1291 0.0074133583464999 
 1292 0.003453756058514 
 1293 0.0052337929998569 
 1294 0.0123269724182689 
 1295 0.0088949257939999 
 1296 0.0170835147608083 
 1297 0.0139424304461422 
 1298 0.01121787310972465 
 1299 0.0101028053194313 
 1300 0.010408408848519402 
 1301 0.01112014612729712 
 1302 0.012716336690404723 
 1303 0.0065322282771321 
 1304 0.0083884582107370 
 1305 0.0096410540172393 
 1306 0.012771785092007
 
 1307 0.0103548548845177 
 1308 0.0124903323487699 
 1309 0.01306420082752883 
 1310 0.0138348971855719 
 1311 0.0110056600418552 
 1312 0.0125860279501476 
 1313 0.006886808049413 
 1314 0.01153343263049941 
 1315 0.0165920743226496 
 1316 0.0122234158788442 
 1317 0.01448882566482981
 
 1318 0.0086723973751747 
 1319 0.00819152871664214 
 1320 0.0113289787496145 
 1321 0.00998527895098969 
 1322 0.0112786376106815 
 1323 0.0138348510982489 
 1324 0.0069790279113249 
 1325 0.0113770598684931 
 1326 0.0122245882240821 
 1327 0.0077390525486650 
 1328 0.0095981013099318 
 1329 0.0077070035589488 
 1330 0.0097750379582887 
 1331 0.0163146860501871 
 1332 0.0088679502943715 
 1333 0.01238119475145113 
 1334 0.0096065170694091 
 1335 0.0131332088960697 
 1336 0.01139913709122269 
 1337 0.0079275462675561 
 1338 0.0130062657293909 
 1339 0.0164731476955627 
 1340 0.0087168324920434 
 1341 0.0091692586469615 
 1342 0.01056461780518418 
 1343 0.0120807525604442 
 1344 0.0119031541033826 
 1345 0.0121498431728042 
 1346 0.0112946735504697 
 1347 0.0119904202171482 
 1348 0.0163930940887958 
 1349 0.0066613933918232 
 1350 0.00993224436071959 
 1351 0.0091045129034208 
 1352 0.0113965500375157 
 1353 0.0072028153475547 
 1354 0.0115911853874862 
 1355 0.0070519812319781 
 1356 0.0130612865403257 
 1357 0.0088922154899487 
 1358 0.01191659944275596 
 1359 0.0114522517063401 
 1360 0.0056538596943945 
 1361 0.0107390865625397 
 1362 0.0115736875931140 
 1363 0.0149347004706177 
 1364 0.0123868848464840 
 1365 0.001095681815921 
 1366 0.0142942152929510 
 1367 0.0025077297999046 
 1368 0.0094256110877844 
 1369 0.0081039414334744 
 1370 0.0068482952211674 
 1371 0.0128989236386172 
 1372 0.0079511501370821 
 1373 0.0165549140405063 
 1374 0.01012557015424550 
 1375 0.0068046322348136 
 1376 0.0105596872307146 
 1377 0.0122022020118396 
 1378 0.0115779366921292 
 1379 0.0113009513471834 
 1380 0.0137675073180089 
 1381 0.0083546678901236 
 1382 0.0088401964954205 
 1383 0.0100394794241785 
 1384 0.0161922946469816 
 1385 0.0105915525973633 
 1386 0.0111714512798552 
 1387 0.011023195571931278 
 1388 0.01639748270819051 
 1389 0.0172368074299198 
 1390 0.0069242740495700 
 1391 0.0057919143191846 
 1392 0.0123610015236991 
 1393 0.0071533391295165 
 1394 0.0104824913036465 
 1395 0.00988979667989637
 
 1396 0.01125750305761993 
 1397 0.0099430326862222 
 1398 0.0123265101183543 
 1399 0.0141278094650936 
 1400 0.0114414827020087 
 1401 0.00674970377528981 
 1402 0.01365687150294054 
 1403 0.0120080244382901 
 1404 0.01558189676003277 
 1405 0.00936228574482382 
 1406 0.0151139024392208 
 1407 0.0083386266891353 
 1408 0.0142139366937666 
 1409 0.0106478466287154 
 1410 0.0103102413704377 
 1411 0.0076433241859931 
 1412 0.0124720126883924 
 1413 0.0156091808503398 
 1414 0.0150645439699110 
 1415 0.01618528588095499 
 1416 0.0075348321339969 
 1417 0.0162571141706166 
 1418 0.0177291414601530 
 1419 0.0130085432668375 
 1420 0.0125344472067271 
 1421 0.00984720725629653 
 1422 0.0083812664844062 
 1423 0.01353000693360580 
 1424 0.0091525743927978 
 1425 0.0048887004806607 
 1426 0.0055905240980965 
 1427 0.004093920147224 
 1428 0.0159811934507092 
 1429 0.0087483230434244 
 1430 0.00985760937903010 
 1431 0.0061084497444675 
 1432 0.0073044841059227 
 1433 0.007928711294978 
 1434 0.0065249514368133 
 1435 0.0068329002572742 
 1436 0.0083266998505843 
 1437 0.0034615504464998 
 1438 0.0110703293190661 
 1439 0.0148913365311387 
 1440 0.004056314194775 
 1441 0.003581821101278 
 1442 0.01070858672866890 
 1443 0.006460745454436 
 1444 0.01383823006917819 
 1445 0.006032127587683 
 1446 0.0155340020650082 
 1447 0.01105900762000265 
 1448 0.0076504671283123 
 1449 0.0090880409249978 
 1450 0.0122508353069172 
 1451 0.0137175447971397 
 1452 0.0098309007887771 
 1453 0.0088034608158200 
 1454 0.0205445566962863 
 1455 0.00517243743733029 
 1456 0.0093008516984929 
 1457 0.0059656070330626 
 1458 0.0131412805333828 
 1459 0.0105258247264614 
 1460 0.0103005307723971 
 1461 0.0090002645207782 
 1462 0.008763755163092 
 1463 0.0121131385016183 
 1464 0.0102195245052762 
 1465 0.0113581619658087 
 1466 0.01258305346414049 
 1467 0.0059561962449823 
 1468 0.00877796991311714 
 1469 0.0055507753321603 
 1470 0.01256544146036810 
 1471 0.0108234660682910 
 1472 0.0165651237920024 
 1473 0.0142800910719149 
 1474 0.0040712842275682 
 1475 0.0113539435274467 
 1476 0.0119076153583374 
 1477 0.09786838221079718 
 1478 0.0030196721699687 
 1479 0.0103716304468452 
 1480 0.01011718271637096 
 1481 0.01181005310828674 
 1482 0.0115953731017597 
 1483 0.007799205160667 
 1484 0.0033721006413922 
 1485 0.0052653725626061 
 1486 0.0139303054126170 
 1487 0.0051106359842418 
 1488 0.0068783660402931 
 1489 0.0147516457356576 
 1490 0.0147266419530620 
 1491 0.0183289714069635 
 1492 0.0084650184264747 
 1493 0.0155374538931648 
 1494 0.0096249736538864 
 1495 0.0134266129839601 
 1496 0.0132654073332802 
 1497 0.0155160454780257 
 1498 0.00891997148138682 
 1499 0.0066197498409901 
 1500 0.0103062701477451 
 1501 0.004510663054350 
 1502 0.0095782068332953 
 1503 0.0054042289200496 
 1504 0.0138058869029628 
 1505 0.0115285153483776 
 1506 0.0124996903713600 
 1507 0.0099888614669428 
 1508 0.0135857569538754 
 1509 0.0099789616157072 
 1510 0.0119860150467141 
 1511 0.0085604761684097 
 1512 0.003417071277430 
 1513 0.0118133802890835 
 1514 0.0122497208951159 
 1515 0.0083598032907795 
 1516 0.0090947493398561 
 1517 0.01074795452167376 
 1518 0.0097831214959897 
 1519 0.0117885511793576 
 1520 0.0108785132956777 
 1521 0.0132881751400113 
 1522 0.0059897249529228 
 1523 0.01057798701551022 
 1524 0.0111841163019442 
 1525 0.0141966017314073 
 1526 0.0112287669454399 
 1527 0.012598130932007382 
 1528 0.0119164719645239 
 1529 0.0132392365683949 
 1530 0.0103996358077632 
 1531 0.0149657701606308 
 1532 0.0128343824925209 
 1533 0.0131354223748199 
 1534 0.0168192220905332 
 1535 0.0148890362948920 
 1536 0.0088067965626676 
 1537 0.0102578821813386 
 1538 0.0100551774284992 
 1539 0.01317268219813646 
 1540 0.00803402825164580 
 1541 0.0126343762908994 
 1542 0.0071758292513117 
 1543 0.0102161939109226 
 1544 0.0137791881750312 
 1545 0.0117437856727380 
 1546 0.0034606580798986 
 1547 0.0147377730747376 
 1548 0.0085223958853767 
 1549 0.0141845829948825 
 1550 0.0073208086464734 
 1551 0.0111765635954916 
 1552 0.005609897542588 
 1553 0.0095982110507763 
 1554 0.01559167357023164 
 1555 0.0149696350626274 
 1556 0.01248763530013607 
 1557 0.0059144593826400 
 1558 0.0078421441828571 
 1559 0.0138600687687411 
 1560 0.0087866860937634 
 1561 0.0119802151627714 
 1562 0.01487565169676556 
 1563 0.01086808390460126 
 1564 0.0143185273612347 
 1565 0.00928699118106255 
 1566 0.009002610593500 
 1567 0.0096463532576583 
 1568 0.0098893624102978 
 1569 0.0125685847419464 
 1570 0.0081549545271237 
 1571 0.0093722315232665 
 1572 0.0112825857935964 
 1573 0.0139171393600634 
 1574 0.0123651113940401 
 1575 0.0080638731242476 
 1576 0.0049549750660929 
 1577 0.0084675145940582 
 1578 0.00598624165758678 
 1579 0.00977603845184703 
 1580 0.0146010905141769 
 1581 0.0084911932672972 
 1582 0.0095596514534524 
 1583 0.0118052498299880 
 1584 0.0080878744514575 
 1585 0.0109935716737457 
 1586 0.0142623436372098 
 1587 0.0120344239628338 
 1588 0.0106483617320124 
 1589 0.0107070333536948 
 1590 0.0111696303403275 
 1591 0.0121154225691370 
 1592 0.0136909238902694 
 1593 0.0176833772557541 
 1594 0.0115939212684787 
 1595 0.0065670990549593 
 1596 0.010884338736499315 
 1597 0.01286039356603120 
 1598 0.0121968677230586 
 1599 0.00807224276197735
